Generalized Davidson and multidirectional-type methods for the generalized singular value decomposition

We propose new iterative methods for computing nontrivial extremal generalized singular values and vectors. The first method is a generalized Davidson-type algorithm and the second method employs a multidirectional subspace expansion technique. Essential to the latter is a fast truncation step designed to remove a low quality search direction and to ensure moderate growth of the search space. Both methods rely on thick restarts and may be combined with two different deflation approaches. We argue that the methods have monotonic and (asymptotic) linear convergence, derive and discuss locally optimal expansion vectors, and explain why the fast truncation step ideally removes search directions orthogonal to the desired generalized singular vector. Furthermore, we identify the relation between our generalized Davidson-type algorithm and the Jacobi--Davidson algorithm for the generalized singular value decomposition. Finally, we generalize several known convergence results for the Hermitian eigenvalue problem to the Hermitian positive definite generalized eigenvalue problem. Numerical experiments indicate that both methods are competitive.

==> data.hist.ex1.max.txt <==
   4.0000000000000000e+00   1.9484222860302880e-01
   1.0000000000000000e+01   1.0356462754169971e-01
   1.6000000000000000e+01   6.7814154093561618e-02
   2.2000000000000000e+01   4.7484341110123007e-02
   2.8000000000000000e+01   2.6234122846545416e-02
   3.4000000000000000e+01   1.0486069328951908e-02
   4.0000000000000000e+01   6.2321172736203856e-03
   4.6000000000000000e+01   4.7473165889330704e-03
   5.2000000000000000e+01   3.9969155686820912e-03
   5.8000000000000000e+01   3.5512828509091099e-03
   6.4000000000000000e+01   3.2431653830197193e-03
   7.0000000000000000e+01   3.1289615577235752e-03
   7.6000000000000000e+01   3.0553931319527994e-03
   8.2000000000000000e+01   2.9918983713639880e-03
   8.8000000000000000e+01   2.9496530908937890e-03
   9.4000000000000000e+01   2.9316844028973166e-03
   1.0000000000000000e+02   2.9213946831583293e-03
   1.0600000000000000e+02   2.9116489363234521e-03
   1.1200000000000000e+02   2.8953118984182957e-03
   1.1800000000000000e+02   2.8636501361679056e-03
   1.2400000000000000e+02   2.7143124619923298e-03
   1.3000000000000000e+02   2.2679954374742461e-03
   1.3600000000000000e+02   2.0162114601225412e-03
   1.4200000000000000e+02   1.8482957146330192e-03
   1.4800000000000000e+02   1.7195650383918792e-03
   1.5400000000000000e+02   1.5995486097279965e-03
   1.6000000000000000e+02   1.4428421338364417e-03
   1.6600000000000000e+02   1.2227359269056937e-03
   1.7200000000000000e+02   1.0167896702525936e-03
   1.7800000000000000e+02   9.0081547630721515e-04
   1.8400000000000000e+02   8.2268174892835555e-04
   1.9000000000000000e+02   7.4651092851713008e-04
   1.9600000000000000e+02   6.7534629736365481e-04
   2.0200000000000000e+02   6.1205660619029212e-04
   2.0800000000000000e+02   5.8692386682718256e-04
   2.1400000000000000e+02   5.5620137502004896e-04
   2.2000000000000000e+02   5.0300749830717306e-04
   2.2600000000000000e+02   4.8610960129474856e-04
   2.3200000000000000e+02   4.7339220282982541e-04
   2.3800000000000000e+02   4.6476861488370380e-04
   2.4400000000000000e+02   4.5661376992517377e-04
   2.5000000000000000e+02   4.4232378494302171e-04
   2.5600000000000000e+02   4.2773245656241299e-04
   2.6200000000000000e+02   4.1366897482547627e-04
   2.6800000000000000e+02   4.0174499404016517e-04
   2.7400000000000000e+02   3.8982923082847565e-04
   2.8000000000000000e+02   3.8753366619842522e-04
   2.8600000000000000e+02   3.8589754789869479e-04
   2.9200000000000000e+02   3.8483490161245193e-04
   2.9800000000000000e+02   3.8416356642295701e-04
   3.0400000000000000e+02   3.8345157588920431e-04
   3.1000000000000000e+02   3.8157940284933023e-04
   3.1600000000000000e+02   3.7382515033612673e-04
   3.2200000000000000e+02   3.6659913960751522e-04
   3.2800000000000000e+02   3.5897626274045136e-04
   3.3400000000000000e+02   3.5036594165049895e-04
   3.4000000000000000e+02   3.4115431713110933e-04
   3.4600000000000000e+02   3.3435884481947120e-04
   3.5200000000000000e+02   3.3135354965940778e-04
   3.5800000000000000e+02   3.2886734616172086e-04
   3.6400000000000000e+02   3.2700138176089411e-04
   3.7000000000000000e+02   3.2422583406482852e-04
   3.7600000000000000e+02   3.2152625107578769e-04
   3.8200000000000000e+02   3.1828378800063950e-04
   3.8800000000000000e+02   3.1469652738563836e-04
   3.9400000000000000e+02   3.1136768848089025e-04
   4.0000000000000000e+02   3.0880315757864096e-04
   4.0600000000000000e+02   3.0770645295752352e-04
   4.1200000000000000e+02   3.0700079165973948e-04
   4.1800000000000000e+02   3.0547978792294650e-04
   4.2400000000000000e+02   2.9516140397511936e-04
   4.3000000000000000e+02   2.5349328118812187e-04
   4.3600000000000000e+02   2.0317618026927109e-04
   4.4200000000000000e+02   1.5804920416628843e-04
   4.4800000000000000e+02   1.2749397655403838e-04
   4.5400000000000000e+02   8.6521561919516987e-05
   4.6000000000000000e+02   5.7633424106862119e-05
   4.6600000000000000e+02   4.8824394419444417e-05
   4.7200000000000000e+02   4.2149314268935534e-05
   4.7800000000000000e+02   3.4995212532862308e-05
   4.8400000000000000e+02   2.5894691467909237e-05
   4.9000000000000000e+02   2.1476740479697831e-05
   4.9600000000000000e+02   1.7744965657928713e-05
   5.0200000000000000e+02   1.3301312213387373e-05
   5.0800000000000000e+02   8.4818557518073767e-06
   5.1400000000000000e+02   6.6460114537258974e-06
   5.2000000000000000e+02   5.9154364017710570e-06
   5.2600000000000000e+02   5.2378182903711767e-06
   5.3200000000000000e+02   4.3719039210521338e-06
   5.3800000000000000e+02   3.7284211347743401e-06
   5.4400000000000000e+02   2.7536310150400034e-06
   5.5000000000000000e+02   2.3324627410059584e-06
   5.5600000000000000e+02   1.9757985482704576e-06
   5.6200000000000000e+02   1.7419288048103887e-06
   5.6800000000000000e+02   1.6136518153908597e-06
   5.7400000000000000e+02   1.4173939818507009e-06
   5.8000000000000000e+02   1.2850917310291976e-06
   5.8600000000000000e+02   1.1609923238897757e-06
   5.9200000000000000e+02   1.0106255102226847e-06
   5.9800000000000000e+02   7.8332849140494432e-07
   6.0400000000000000e+02   6.1266325501740937e-07
   6.1000000000000000e+02   4.7651721640784572e-07
   6.1600000000000000e+02   3.8341811531283909e-07
   6.2200000000000000e+02   3.2708473063358667e-07
   6.2800000000000000e+02   2.7749568148882631e-07
   6.3400000000000000e+02   2.4194524617104918e-07
   6.4000000000000000e+02   2.1663203780830642e-07
   6.4600000000000000e+02   1.8734203222070533e-07
   6.5200000000000000e+02   1.5909018086235349e-07
   6.5800000000000000e+02   1.2748107508508966e-07
   6.6400000000000000e+02   1.0546386669529895e-07
   6.7000000000000000e+02   8.5026769236495880e-08
   6.7600000000000000e+02   6.6994441993983855e-08
   6.8200000000000000e+02   5.5230000239880894e-08
   6.8800000000000000e+02   4.8890563264514242e-08
   6.9400000000000000e+02   4.3366947533041156e-08
   7.0000000000000000e+02   3.7670895125518911e-08
   7.0600000000000000e+02   3.1040799153281284e-08
   7.1200000000000000e+02   2.7635380206447735e-08
   7.1800000000000000e+02   2.3675999882843968e-08
   7.2400000000000000e+02   1.9003851658982995e-08
   7.3000000000000000e+02   1.3451323388480318e-08
   7.3600000000000000e+02   9.5754806306302953e-09
   7.4200000000000000e+02   6.4593654869327111e-09
   7.4800000000000000e+02   4.9333120366590322e-09
   7.5400000000000000e+02   3.8110888889164585e-09
   7.6000000000000000e+02   2.9358591668859901e-09
   7.6600000000000000e+02   2.5199174413792491e-09
   7.7200000000000000e+02   2.1727369348134573e-09
   7.7800000000000000e+02   2.0166017189460206e-09
   7.8400000000000000e+02   1.7869816182347620e-09
   7.9000000000000000e+02   1.5381054763174973e-09
   7.9600000000000000e+02   1.2415221073425187e-09
   8.0200000000000000e+02   8.4900436680968028e-10
   8.0800000000000000e+02   6.0616572872262964e-10
   8.1400000000000000e+02   4.3541908967270615e-10
   8.2000000000000000e+02   3.5236125128790263e-10
   8.2600000000000000e+02   3.1007418854755997e-10
   8.3200000000000000e+02   2.6051144574879004e-10
   8.3800000000000000e+02   1.9414864160793854e-10
   8.4400000000000000e+02   1.5764595184819541e-10
   8.5000000000000000e+02   1.3482698291156225e-10
   8.5600000000000000e+02   9.8749453059099324e-11
   8.6200000000000000e+02   8.4436624359085499e-11
   8.6800000000000000e+02   7.7178874402505926e-11
   8.7400000000000000e+02   7.0118355566251012e-11
   8.8000000000000000e+02   6.3784810766520650e-11
   8.8600000000000000e+02   5.9871940738531748e-11
   8.9200000000000000e+02   5.5897175776919994e-11
   8.9800000000000000e+02   5.0463855316706940e-11
   9.0400000000000000e+02   3.5284219990217025e-11
   9.1000000000000000e+02   2.6545265985333799e-11
   9.1600000000000000e+02   2.0748236462253544e-11
   9.2200000000000000e+02   1.6709800210179537e-11
   9.2800000000000000e+02   1.3909540186318736e-11
   9.3400000000000000e+02   1.1043332914795201e-11
   9.4000000000000000e+02   8.5096929502981311e-12
   9.4600000000000000e+02   7.2464811928796280e-12
   9.5200000000000000e+02   5.4228288526303459e-12
   9.5800000000000000e+02   3.9241943028400783e-12
   9.6400000000000000e+02   2.1307955400118317e-12
   9.7000000000000000e+02   1.2497780588205387e-12
   9.7600000000000000e+02   9.8504537859867014e-13
   9.8200000000000000e+02   7.9775075434440623e-13
   9.8800000000000000e+02   6.5042415897664796e-13
   9.9400000000000000e+02   5.5694338030320978e-13
   1.0000000000000000e+03   5.0254245209657711e-13
   1.0060000000000000e+03   4.4408920985006262e-13
   1.0120000000000000e+03   3.8979930394589246e-13
   1.0180000000000000e+03   3.5127456499139953e-13
   1.0240000000000000e+03   2.9520830224782912e-13
   1.0300000000000000e+03   1.9445556276309617e-13
   1.0360000000000000e+03   1.3961054534661343e-13
   1.0420000000000000e+03   1.0325074129013956e-13
   1.0480000000000000e+03   8.8540286213856234e-14
   1.0540000000000000e+03   7.4773520708504293e-14
   1.0600000000000000e+03   6.4281913125796564e-14
   1.0660000000000000e+03   5.8564264548977008e-14
   1.0720000000000000e+03   4.0134562340199409e-14
   1.0780000000000000e+03   2.8699265186560297e-14
   1.0840000000000000e+03   2.3092638912203256e-14
   1.0900000000000000e+03   2.0594637106796654e-14
   1.0960000000000000e+03   1.9262369477246466e-14
   1.1020000000000000e+03   1.7652546091539989e-14
   1.1080000000000000e+03   1.6764367671839864e-14
   1.1140000000000000e+03   1.5043521983670871e-14
   1.1200000000000000e+03   1.4044321261508230e-14
   1.1260000000000000e+03   1.2490009027033011e-14
   1.1320000000000000e+03   1.1601830607332886e-14
   1.1380000000000000e+03   9.3813845580825728e-15
   1.1440000000000000e+03   8.3821838359199319e-15
   1.1500000000000000e+03   7.9936057773011271e-15
   1.1560000000000000e+03   6.9388939039072284e-15
   1.1620000000000000e+03   5.4956039718945249e-15
   1.1680000000000000e+03   4.6629367034256575e-15
   1.1740000000000000e+03   3.5527136788005009e-15
   1.1800000000000000e+03   2.3314683517128287e-15
   1.1860000000000000e+03   2.3314683517128287e-15
   1.1920000000000000e+03   2.2204460492503131e-15
   1.1980000000000000e+03   1.7763568394002505e-15
   1.2040000000000000e+03   1.9428902930940239e-15
   1.2100000000000000e+03   2.2759572004815709e-15
   1.2160000000000000e+03   1.6098233857064770e-15
   1.2220000000000000e+03   1.6098233857064770e-15
   1.2280000000000000e+03   1.7763568394002505e-15
   1.2340000000000000e+03   1.5543122344752192e-15
   1.2400000000000000e+03   1.3877787807814457e-15
   1.2460000000000000e+03   1.6098233857064770e-15
   1.2520000000000000e+03   1.4432899320127035e-15
   1.2580000000000000e+03   1.0547118733938987e-15
   1.2640000000000000e+03   1.2767564783189300e-15
   1.2700000000000000e+03   1.2767564783189300e-15
   1.2760000000000000e+03   1.3877787807814457e-15
   1.2820000000000000e+03   1.7763568394002505e-15
   1.2880000000000000e+03   1.5543122344752192e-15
   1.2940000000000000e+03   8.8817841970012523e-16
   1.3000000000000000e+03   1.2212453270876722e-15
   1.3060000000000000e+03   1.0547118733938987e-15
   1.3120000000000000e+03   1.2212453270876722e-15
   1.3180000000000000e+03   1.6098233857064770e-15
   1.3240000000000000e+03   1.3322676295501878e-15
   1.3300000000000000e+03   1.6098233857064770e-15
   1.3360000000000000e+03   1.5543122344752192e-15
   1.3420000000000000e+03   1.3877787807814457e-15
   1.3480000000000000e+03   1.4432899320127035e-15
   1.3540000000000000e+03   1.4988010832439613e-15
   1.3600000000000000e+03   1.3877787807814457e-15
   1.3660000000000000e+03   1.6098233857064770e-15
   1.3720000000000000e+03   2.0539125955565396e-15
   1.3780000000000000e+03   1.7763568394002505e-15
   1.3840000000000000e+03   1.9428902930940239e-15
   1.3900000000000000e+03   1.6098233857064770e-15
   1.3960000000000000e+03   1.2767564783189300e-15
   1.4020000000000000e+03   4.9960036108132044e-16
   1.4080000000000000e+03   2.2759572004815709e-15
   1.4140000000000000e+03   1.3877787807814457e-15
   1.4200000000000000e+03   2.1094237467877974e-15
   1.4260000000000000e+03   1.9428902930940239e-15
   1.4320000000000000e+03   2.0539125955565396e-15
   1.4380000000000000e+03   2.0539125955565396e-15
   1.4440000000000000e+03   2.1649348980190553e-15
   1.4500000000000000e+03   2.4980018054066022e-15
   1.4560000000000000e+03   2.4980018054066022e-15
   1.4620000000000000e+03   2.4980018054066022e-15
   1.4680000000000000e+03   2.4980018054066022e-15
   1.4740000000000000e+03   2.3869795029440866e-15
   1.4800000000000000e+03   2.4424906541753444e-15
   1.4860000000000000e+03   2.8865798640254070e-15
   1.4920000000000000e+03   2.8310687127941492e-15
   1.4980000000000000e+03   2.8310687127941492e-15
   1.5040000000000000e+03   2.8865798640254070e-15
   1.5100000000000000e+03   2.8310687127941492e-15
   1.5160000000000000e+03   2.9420910152566648e-15
   1.5220000000000000e+03   3.2196467714129540e-15
   1.5280000000000000e+03   2.4980018054066022e-15
   1.5340000000000000e+03   3.2751579226442118e-15
   1.5400000000000000e+03   2.8310687127941492e-15
   1.5460000000000000e+03   3.2196467714129540e-15
   1.5520000000000000e+03   3.1086244689504383e-15
   1.5580000000000000e+03   3.2751579226442118e-15
   1.5640000000000000e+03   3.2751579226442118e-15
   1.5700000000000000e+03   3.3861802251067274e-15
   1.5760000000000000e+03   3.3306690738754696e-15
   1.5820000000000000e+03   3.2196467714129540e-15
   1.5880000000000000e+03   3.5527136788005009e-15
   1.5940000000000000e+03   3.4416913763379853e-15
   1.6000000000000000e+03   3.2751579226442118e-15
   1.6060000000000000e+03   3.3861802251067274e-15
   1.6120000000000000e+03   2.9420910152566648e-15
   1.6180000000000000e+03   3.4416913763379853e-15
   1.6240000000000000e+03   3.7192471324942744e-15
   1.6300000000000000e+03   3.3861802251067274e-15
   1.6360000000000000e+03   4.0523140398818214e-15
   1.6420000000000000e+03   3.2196467714129540e-15
   1.6480000000000000e+03   3.2196467714129540e-15


==> data.hist.ex1.min.txt <==
   4.0000000000000000e+00   1.6973092155738484e-01
   1.0000000000000000e+01   8.1834379321993209e-02
   1.6000000000000000e+01   5.8177615951852994e-02
   2.2000000000000000e+01   4.1707387541288776e-02
   2.8000000000000000e+01   3.1453128536189937e-02
   3.4000000000000000e+01   2.6239706858592310e-02
   4.0000000000000000e+01   2.1984272337860798e-02
   4.6000000000000000e+01   1.9247372319921300e-02
   5.2000000000000000e+01   1.7399589512311936e-02
   5.8000000000000000e+01   1.5388112020803269e-02
   6.4000000000000000e+01   1.3877819844193002e-02
   7.0000000000000000e+01   1.2455187720074373e-02
   7.6000000000000000e+01   1.1591180328046638e-02
   8.2000000000000000e+01   1.0491739506616037e-02
   8.8000000000000000e+01   9.6308507580298280e-03
   9.4000000000000000e+01   8.8892256813911871e-03
   1.0000000000000000e+02   8.3577890447962943e-03
   1.0600000000000000e+02   7.2691789589614123e-03
   1.1200000000000000e+02   6.1794294504763213e-03
   1.1800000000000000e+02   5.5222648455586524e-03
   1.2400000000000000e+02   4.7655714128266866e-03
   1.3000000000000000e+02   4.1249167186118169e-03
   1.3600000000000000e+02   3.6109064760155591e-03
   1.4200000000000000e+02   3.0650591851262982e-03
   1.4800000000000000e+02   2.8571876171545095e-03
   1.5400000000000000e+02   2.6025362333469458e-03
   1.6000000000000000e+02   2.4330943851686168e-03
   1.6600000000000000e+02   2.2393039580522883e-03
   1.7200000000000000e+02   2.0564740720764038e-03
   1.7800000000000000e+02   1.9590667023625359e-03
   1.8400000000000000e+02   1.8834340449483749e-03
   1.9000000000000000e+02   1.7915595684224320e-03
   1.9600000000000000e+02   1.6882999660392075e-03
   2.0200000000000000e+02   1.6375248475686245e-03
   2.0800000000000000e+02   1.5949269971183928e-03
   2.1400000000000000e+02   1.5618496302277315e-03
   2.2000000000000000e+02   1.5437452518664403e-03
   2.2600000000000000e+02   1.5272048062324863e-03
   2.3200000000000000e+02   1.5189906473691268e-03
   2.3800000000000000e+02   1.5117464164492455e-03
   2.4400000000000000e+02   1.5070748326914505e-03
   2.5000000000000000e+02   1.5046436945526942e-03
   2.5600000000000000e+02   1.5027856459287820e-03
   2.6200000000000000e+02   1.5015541110464318e-03
   2.6800000000000000e+02   1.5005466871637061e-03
   2.7400000000000000e+02   1.4995147032094774e-03
   2.8000000000000000e+02   1.4988268488390700e-03
   2.8600000000000000e+02   1.4982717919677509e-03
   2.9200000000000000e+02   1.4979064013915658e-03
   2.9800000000000000e+02   1.4976561681887999e-03
   3.0400000000000000e+02   1.4973678801362214e-03
   3.1000000000000000e+02   1.4968598691569295e-03
   3.1600000000000000e+02   1.4966615612240373e-03
   3.2200000000000000e+02   1.4965083252433894e-03
   3.2800000000000000e+02   1.4964181860660758e-03
   3.3400000000000000e+02   1.4963569930200908e-03
   3.4000000000000000e+02   1.4963244637060961e-03
   3.4600000000000000e+02   1.4963052851996053e-03
   3.5200000000000000e+02   1.4962896191038379e-03
   3.5800000000000000e+02   1.4962768901362769e-03
   3.6400000000000000e+02   1.4962711095119713e-03
   3.7000000000000000e+02   1.4962676896863021e-03
   3.7600000000000000e+02   1.4962656838827407e-03
   3.8200000000000000e+02   1.4962642912645385e-03
   3.8800000000000000e+02   1.4962628922597792e-03
   3.9400000000000000e+02   1.4962616622657082e-03
   4.0000000000000000e+02   1.4962605404915048e-03
   4.0600000000000000e+02   1.4962600997800136e-03
   4.1200000000000000e+02   1.4962597911064919e-03
   4.1800000000000000e+02   1.4962594701103604e-03
   4.2400000000000000e+02   1.4962586211483299e-03
   4.3000000000000000e+02   1.4962575050559079e-03
   4.3600000000000000e+02   1.4962532855234973e-03
   4.4200000000000000e+02   1.4962410568471636e-03
   4.4800000000000000e+02   1.4650761544337295e-03
   4.5400000000000000e+02   1.2709882151507802e-03
   4.6000000000000000e+02   1.1306334449046095e-03
   4.6600000000000000e+02   9.5649380103846699e-04
   4.7200000000000000e+02   8.1902833402629585e-04
   4.7800000000000000e+02   7.2495053833664461e-04
   4.8400000000000000e+02   5.7415063317153110e-04
   4.9000000000000000e+02   4.6847078456743881e-04
   4.9600000000000000e+02   3.4712940448294069e-04
   5.0200000000000000e+02   2.6332970075765533e-04
   5.0800000000000000e+02   2.0385589260777661e-04
   5.1400000000000000e+02   1.4122862091070921e-04
   5.2000000000000000e+02   1.2083717567127337e-04
   5.2600000000000000e+02   1.0989821778697160e-04
   5.3200000000000000e+02   9.5960740411661204e-05
   5.3800000000000000e+02   6.9490526798279871e-05
   5.4400000000000000e+02   5.0387578000451582e-05
   5.5000000000000000e+02   4.4525984293139953e-05
   5.5600000000000000e+02   3.3924311857126124e-05
   5.6200000000000000e+02   2.6578080280105346e-05
   5.6800000000000000e+02   1.9487324588126557e-05
   5.7400000000000000e+02   1.5315689078465957e-05
   5.8000000000000000e+02   1.1684508517275250e-05
   5.8600000000000000e+02   8.6571997800540673e-06
   5.9200000000000000e+02   6.3924791517669041e-06
   5.9800000000000000e+02   4.7423312568427734e-06
   6.0400000000000000e+02   3.5380455418002358e-06
   6.1000000000000000e+02   2.1774793028336587e-06
   6.1600000000000000e+02   1.6085763294322597e-06
   6.2200000000000000e+02   1.2397041203679069e-06
   6.2800000000000000e+02   1.0019387957469102e-06
   6.3400000000000000e+02   9.0441919001302707e-07
   6.4000000000000000e+02   8.4196805314970015e-07
   6.4600000000000000e+02   7.7562572760238747e-07
   6.5200000000000000e+02   6.3898646822868003e-07
   6.5800000000000000e+02   4.6550016672439274e-07
   6.6400000000000000e+02   3.7171016374051759e-07
   6.7000000000000000e+02   2.9294070986605938e-07
   6.7600000000000000e+02   2.5863493291055240e-07
   6.8200000000000000e+02   2.2129600957504318e-07
   6.8800000000000000e+02   1.9687241006340322e-07
   6.9400000000000000e+02   1.7555540920879530e-07
   7.0000000000000000e+02   1.5393163103655412e-07
   7.0600000000000000e+02   1.3531862593559735e-07
   7.1200000000000000e+02   1.1488104755983872e-07
   7.1800000000000000e+02   1.0089966648752381e-07
   7.2400000000000000e+02   7.5809103992777530e-08
   7.3000000000000000e+02   6.3627150520442592e-08
   7.3600000000000000e+02   4.8784180958121384e-08
   7.4200000000000000e+02   3.8362622711211707e-08
   7.4800000000000000e+02   3.3390234308928492e-08
   7.5400000000000000e+02   3.0418187257972955e-08
   7.6000000000000000e+02   2.7373674865672701e-08
   7.6600000000000000e+02   2.2640874683854846e-08
   7.7200000000000000e+02   1.9370739392826804e-08
   7.7800000000000000e+02   1.7535310691874952e-08
   7.8400000000000000e+02   1.6105104751001041e-08
   7.9000000000000000e+02   1.4772231815064242e-08
   7.9600000000000000e+02   1.3450992798649634e-08
   8.0200000000000000e+02   1.1827876631245737e-08
   8.0800000000000000e+02   1.0505166130113201e-08
   8.1400000000000000e+02   9.1949503484324568e-09
   8.2000000000000000e+02   8.1919067977621537e-09
   8.2600000000000000e+02   6.2781693984173548e-09
   8.3200000000000000e+02   5.0530689845069976e-09
   8.3800000000000000e+02   4.2805973026176919e-09
   8.4400000000000000e+02   3.6701058023832361e-09
   8.5000000000000000e+02   3.3253552681649159e-09
   8.5600000000000000e+02   2.3845635131183526e-09
   8.6200000000000000e+02   2.0276134031320392e-09
   8.6800000000000000e+02   1.8811532319926508e-09
   8.7400000000000000e+02   1.7467196937979990e-09
   8.8000000000000000e+02   1.5068838754919711e-09
   8.8600000000000000e+02   1.3094976262194302e-09
   8.9200000000000000e+02   1.0911675853240294e-09
   8.9800000000000000e+02   9.3641473503276729e-10
   9.0400000000000000e+02   7.3718252357503344e-10
   9.1000000000000000e+02   6.5751203082425186e-10
   9.1600000000000000e+02   5.6526065349716409e-10
   9.2200000000000000e+02   4.4387698443053292e-10
   9.2800000000000000e+02   3.5254081143069882e-10
   9.3400000000000000e+02   3.0416285484204109e-10
   9.4000000000000000e+02   2.7625578875260098e-10
   9.4600000000000000e+02   2.4852874066453451e-10
   9.5200000000000000e+02   2.0807498009745712e-10
   9.5800000000000000e+02   1.8134191175599168e-10
   9.6400000000000000e+02   1.6140860880937274e-10
   9.7000000000000000e+02   1.3940519886460750e-10
   9.7600000000000000e+02   1.2868532173020142e-10
   9.8200000000000000e+02   1.2261947728887945e-10
   9.8800000000000000e+02   1.1737836212982050e-10
   9.9400000000000000e+02   1.0424005235376566e-10
   1.0000000000000000e+03   7.6508718197670911e-11
   1.0060000000000000e+03   6.7237022915479783e-11
   1.0120000000000000e+03   5.4879353015083177e-11
   1.0180000000000000e+03   4.6688208312460622e-11
   1.0240000000000000e+03   3.5337737076812648e-11
   1.0300000000000000e+03   3.0055689816295417e-11
   1.0360000000000000e+03   2.4220843863539954e-11
   1.0420000000000000e+03   2.1261492566537754e-11
   1.0480000000000000e+03   1.7879055115750664e-11
   1.0540000000000000e+03   1.5040195109304599e-11
   1.0600000000000000e+03   1.1647729981044408e-11
   1.0660000000000000e+03   9.0609716995107559e-12
   1.0720000000000000e+03   7.6185015327606687e-12
   1.0780000000000000e+03   6.6560468074683410e-12
   1.0840000000000000e+03   5.0331170437997730e-12
   1.0900000000000000e+03   4.0814715973266913e-12
   1.0960000000000000e+03   3.7320508012098075e-12
   1.1020000000000000e+03   3.1583683151453767e-12
   1.1080000000000000e+03   2.6184618709401697e-12
   1.1140000000000000e+03   2.2245334914405834e-12
   1.1200000000000000e+03   1.9696841813826582e-12
   1.1260000000000000e+03   1.7320963456926575e-12
   1.1320000000000000e+03   1.4668339242893125e-12
   1.1380000000000000e+03   1.2781591106694745e-12
   1.1440000000000000e+03   1.0533829667910832e-12
   1.1500000000000000e+03   6.9056360022662355e-13
   1.1560000000000000e+03   5.9440473376692893e-13
   1.1620000000000000e+03   4.5762319714898192e-13
   1.1680000000000000e+03   3.9580741028472088e-13
   1.1740000000000000e+03   3.4794335381643782e-13
   1.1800000000000000e+03   3.2158683268418420e-13
   1.1860000000000000e+03   2.8368919626625688e-13
   1.1920000000000000e+03   2.6391421600185927e-13
   1.1980000000000000e+03   2.2780952471657123e-13
   1.2040000000000000e+03   2.0201234348510289e-13
   1.2100000000000000e+03   1.9316633795979365e-13
   1.2160000000000000e+03   1.6878924473384682e-13
   1.2220000000000000e+03   1.5157677630411870e-13
   1.2280000000000000e+03   1.3730162840008830e-13
   1.2340000000000000e+03   1.0699199772673529e-13
   1.2400000000000000e+03   9.4514565444903109e-14
   1.2460000000000000e+03   8.1270602227123678e-14
   1.2520000000000000e+03   7.2180868053439706e-14
   1.2580000000000000e+03   6.2881123918945292e-14
   1.2640000000000000e+03   5.6838865211683576e-14
   1.2700000000000000e+03   5.2856590632144318e-14
   1.2760000000000000e+03   4.7393079044555364e-14
   1.2820000000000000e+03   4.2299063557349470e-14
   1.2880000000000000e+03   3.5398116729479234e-14
   1.2940000000000000e+03   2.6046222470488267e-14
   1.3000000000000000e+03   1.8907401685974712e-14
   1.3060000000000000e+03   1.5572395803409300e-14
   1.3120000000000000e+03   1.2459217685334423e-14
   1.3180000000000000e+03   1.0815025090760155e-14
   1.3240000000000000e+03   1.0093922225840046e-14
   1.3300000000000000e+03   6.7328954911349825e-15
   1.3360000000000000e+03   5.0947744287266339e-15
   1.3420000000000000e+03   4.2708891978548991e-15
   1.3480000000000000e+03   3.8546639838377139e-15
   1.3540000000000000e+03   3.1589314497537657e-15
   1.3600000000000000e+03   2.6863277227673343e-15
   1.3660000000000000e+03   2.3691985873153243e-15
   1.3720000000000000e+03   2.0043645562739520e-15
   1.3780000000000000e+03   1.6627324517237696e-15
   1.3840000000000000e+03   1.3208835067390901e-15
   1.3900000000000000e+03   1.1387375417615253e-15
   1.3960000000000000e+03   1.0139458717084437e-15
   1.4020000000000000e+03   8.6443439212269269e-16
   1.4080000000000000e+03   7.6273622834355237e-16
   1.4140000000000000e+03   6.9974408212214456e-16
   1.4200000000000000e+03   6.2807831852085272e-16
   1.4260000000000000e+03   5.4437791080497178e-16
   1.4320000000000000e+03   5.6248408708547970e-16
   1.4380000000000000e+03   6.0151536529495786e-16
   1.4440000000000000e+03   4.0115480381963664e-16
   1.4500000000000000e+03   2.7712207528729493e-16
   1.4560000000000000e+03   4.3671663507716119e-16
   1.4620000000000000e+03   3.9551695252271202e-16
   1.4680000000000000e+03   3.4174052476743100e-16
   1.4740000000000000e+03   3.1810491740724700e-16
   1.4800000000000000e+03   2.8427780962569926e-16
   1.4860000000000000e+03   2.5207700510287978e-16
   1.4920000000000000e+03   2.1965936014556320e-16
   1.4980000000000000e+03   2.1163626406917047e-16
   1.5040000000000000e+03   1.9580691235088210e-16
   1.5100000000000000e+03   1.8236280541206185e-16
   1.5160000000000000e+03   1.7184604433895245e-16
   1.5220000000000000e+03   1.5829351718288365e-16
   1.5280000000000000e+03   1.4441572937506919e-16
   1.5340000000000000e+03   1.4398204850607499e-16
   1.5400000000000000e+03   1.3454948960545110e-16
   1.5460000000000000e+03   1.6349768761081407e-16
   1.5520000000000000e+03   1.6620819304202783e-16
   1.5580000000000000e+03   1.4951147958575106e-16
   1.5640000000000000e+03   1.6295558652457132e-16
   1.5700000000000000e+03   1.6263032587282567e-16
   1.5760000000000000e+03   1.6978606021122999e-16
   1.5820000000000000e+03   1.6783449630075609e-16
   1.5880000000000000e+03   1.5634195327240974e-16
   1.5940000000000000e+03   1.4582519219930035e-16
   1.6000000000000000e+03   1.5341460740669888e-16
   1.6060000000000000e+03   1.5655879370690684e-16
   1.6120000000000000e+03   1.4896937849950831e-16
   1.6180000000000000e+03   1.4474099002681484e-16
   1.6240000000000000e+03   1.5005358067199381e-16
   1.6300000000000000e+03   1.5796825653113800e-16
   1.6360000000000000e+03   1.5200514458246772e-16
   1.6420000000000000e+03   1.4799359654427136e-16
   1.6480000000000000e+03   1.5211356479971627e-16
   1.6540000000000000e+03   1.5775141609664090e-16
   1.6600000000000000e+03   1.6794291651800464e-16
   1.6660000000000000e+03   1.6718397499726478e-16
   1.6720000000000000e+03   1.6447346956605102e-16
   1.6780000000000000e+03   1.6230506522108001e-16
   1.6840000000000000e+03   1.7141236346995825e-16
   1.6900000000000000e+03   1.7065342194921840e-16
   1.6960000000000000e+03   1.5829351718288365e-16
   1.7020000000000000e+03   1.6675029412827058e-16
   1.7080000000000000e+03   1.6794291651800464e-16
   1.7140000000000000e+03   1.6360610782806262e-16
   1.7200000000000000e+03   1.6891869847324159e-16
   1.7260000000000000e+03   1.7401444868392346e-16
   1.7320000000000000e+03   1.6967763999398144e-16
   1.7380000000000000e+03   1.6989448042847854e-16
   1.7440000000000000e+03   1.6978606021122999e-16
   1.7500000000000000e+03   1.6122086304859451e-16
   1.7560000000000000e+03   1.7141236346995825e-16
   1.7620000000000000e+03   1.7065342194921840e-16
   1.7680000000000000e+03   1.6891869847324159e-16
   1.7740000000000000e+03   1.6707555478001623e-16
   1.7800000000000000e+03   1.5851035761738075e-16
   1.7840000000000000e+03   1.8062808193608504e-16
   1.7900000000000000e+03   1.6284716630732277e-16
   1.7960000000000000e+03   1.6946079955948434e-16
   1.8020000000000000e+03   1.6566609195578508e-16
   1.8080000000000000e+03   1.6122086304859451e-16
   1.8140000000000000e+03   1.6740081543176188e-16
   1.8180000000000000e+03   1.6956921977673289e-16
   1.8240000000000000e+03   1.6534083130403943e-16
   1.8300000000000000e+03   1.6935237934223579e-16
   1.8360000000000000e+03   1.7227972520794665e-16


==> data.hist.ex2b.max.txt <==
   4.0000000000000000e+00   2.1906356942577498e-01
   1.0000000000000000e+01   1.4995014047012473e-01
   1.6000000000000000e+01   1.1318282560104187e-01
   2.2000000000000000e+01   8.5535324898125153e-02
   2.8000000000000000e+01   6.8149508202014486e-02
   3.4000000000000000e+01   5.7993494714063176e-02
   4.0000000000000000e+01   5.3852300085687477e-02
   4.6000000000000000e+01   5.2781652027423298e-02
   5.2000000000000000e+01   5.2394329197913148e-02
   5.8000000000000000e+01   5.1336374557036601e-02
   6.4000000000000000e+01   4.4128257088310863e-02
   7.0000000000000000e+01   4.0496402072299487e-02
   7.6000000000000000e+01   3.6121929046242007e-02
   8.2000000000000000e+01   3.2766336291239151e-02
   8.8000000000000000e+01   3.1008140427630448e-02
   9.4000000000000000e+01   2.8656533728473876e-02
   1.0000000000000000e+02   2.3150187879480033e-02
   1.0600000000000000e+02   1.8417501720940699e-02
   1.1200000000000000e+02   1.5801087336788422e-02
   1.1800000000000000e+02   1.3851797740787930e-02
   1.2400000000000000e+02   1.0955541691627768e-02
   1.3000000000000000e+02   9.3707658430861041e-03
   1.3600000000000000e+02   7.5557417054463727e-03
   1.4200000000000000e+02   6.6567039960577223e-03
   1.4800000000000000e+02   5.7363463760939926e-03
   1.5400000000000000e+02   5.3908607869461722e-03
   1.6000000000000000e+02   5.0730561085853831e-03
   1.6600000000000000e+02   4.7841019523723882e-03
   1.7200000000000000e+02   4.6452732507151206e-03
   1.7800000000000000e+02   4.5663598101404745e-03
   1.8400000000000000e+02   4.4821295081081125e-03
   1.9000000000000000e+02   4.3464965029517133e-03
   1.9600000000000000e+02   4.2506713514439132e-03
   2.0200000000000000e+02   4.1674223565756896e-03
   2.0800000000000000e+02   4.1347674869743889e-03
   2.1400000000000000e+02   4.1036732046755842e-03
   2.2000000000000000e+02   4.0552004082467508e-03
   2.2600000000000000e+02   3.7778585195026304e-03
   2.3200000000000000e+02   3.4415018182281654e-03
   2.3800000000000000e+02   3.1111791045430048e-03
   2.4400000000000000e+02   2.7360566948833043e-03
   2.5000000000000000e+02   2.3685366631903126e-03
   2.5600000000000000e+02   2.1170679839011552e-03
   2.6200000000000000e+02   1.9931244763470857e-03
   2.6800000000000000e+02   1.9034457799197990e-03
   2.7400000000000000e+02   1.8235413746837126e-03
   2.8000000000000000e+02   1.7350262023842489e-03
   2.8600000000000000e+02   1.6405627876102113e-03
   2.9200000000000000e+02   1.5957042252194298e-03
   2.9800000000000000e+02   1.5682856134546230e-03
   3.0400000000000000e+02   1.5442540557824569e-03
   3.1000000000000000e+02   1.5036306557207335e-03
   3.1600000000000000e+02   1.3675646849157785e-03
   3.2200000000000000e+02   1.2292325119309666e-03
   3.2800000000000000e+02   1.1272218893044195e-03
   3.3400000000000000e+02   1.0157172077380761e-03
   3.4000000000000000e+02   9.2193441911836427e-04
   3.4600000000000000e+02   8.3860063778989913e-04
   3.5200000000000000e+02   7.1876833868028678e-04
   3.5800000000000000e+02   6.2999749967684870e-04
   3.6400000000000000e+02   5.7488602087951701e-04
   3.7000000000000000e+02   5.4667457721430113e-04
   3.7600000000000000e+02   5.2563519213827403e-04
   3.8200000000000000e+02   5.0278787010299419e-04
   3.8800000000000000e+02   4.8297494884980141e-04
   3.9400000000000000e+02   4.7061052392599612e-04
   4.0000000000000000e+02   4.5916238332988080e-04
   4.0600000000000000e+02   4.5069896025223821e-04
   4.1200000000000000e+02   4.4513166873788590e-04
   4.1800000000000000e+02   4.4075865269649350e-04
   4.2400000000000000e+02   4.3586885138252596e-04
   4.3000000000000000e+02   4.1346713335871366e-04
   4.3600000000000000e+02   3.9866438118452141e-04
   4.4200000000000000e+02   3.9134562829773456e-04
   4.4800000000000000e+02   3.8750329559228414e-04
   4.5400000000000000e+02   3.8371746649490390e-04
   4.6000000000000000e+02   3.7884237339175231e-04
   4.6600000000000000e+02   3.7510871352242070e-04
   4.7200000000000000e+02   3.7278820665431756e-04
   4.7800000000000000e+02   3.6914011031452532e-04
   4.8400000000000000e+02   3.6536561975469839e-04
   4.9000000000000000e+02   3.6288265924927510e-04
   4.9600000000000000e+02   3.6106684326681071e-04
   5.0200000000000000e+02   3.5368117293888002e-04
   5.0800000000000000e+02   3.4861896364402067e-04
   5.1400000000000000e+02   3.4615617696193146e-04
   5.2000000000000000e+02   3.4483750619973552e-04
   5.2600000000000000e+02   3.4323396217655899e-04
   5.3200000000000000e+02   3.4181947608324936e-04
   5.3800000000000000e+02   3.4108657080733629e-04
   5.4400000000000000e+02   3.3998593532197363e-04
   5.5000000000000000e+02   3.3876754365735895e-04
   5.5600000000000000e+02   3.3789295175062906e-04
   5.6200000000000000e+02   3.3699834492484371e-04
   5.6800000000000000e+02   3.3540131047282706e-04
   5.7400000000000000e+02   3.3368051802873389e-04
   5.8000000000000000e+02   3.3227862093637706e-04
   5.8600000000000000e+02   3.2976530972050888e-04
   5.9200000000000000e+02   3.2778560798413237e-04
   5.9800000000000000e+02   3.2620857992682328e-04
   6.0400000000000000e+02   3.2333570332399031e-04
   6.1000000000000000e+02   3.2129244847411975e-04
   6.1600000000000000e+02   3.1948740400261633e-04
   6.2200000000000000e+02   3.1818909369368820e-04
   6.2800000000000000e+02   3.1582575175187477e-04
   6.3400000000000000e+02   3.1356019586936679e-04
   6.4000000000000000e+02   3.1017944118383323e-04
   6.4600000000000000e+02   2.9624062336269796e-04
   6.5200000000000000e+02   1.9791626391230110e-04
   6.5800000000000000e+02   1.5422653743968340e-04
   6.6400000000000000e+02   1.3216017794287493e-04
   6.7000000000000000e+02   9.3296293445566114e-05
   6.7600000000000000e+02   7.7859195843521523e-05
   6.8200000000000000e+02   7.0352659021111208e-05
   6.8800000000000000e+02   5.3544672392491499e-05
   6.9400000000000000e+02   4.2609726026709982e-05
   7.0000000000000000e+02   3.8637886046799519e-05
   7.0600000000000000e+02   3.6534298294810252e-05
   7.1200000000000000e+02   3.1693848772607058e-05
   7.1800000000000000e+02   2.7318468915904504e-05
   7.2400000000000000e+02   2.4578065881020184e-05
   7.3000000000000000e+02   2.1237800273354868e-05
   7.3600000000000000e+02   1.8975869803816714e-05
   7.4200000000000000e+02   1.6635212908289176e-05
   7.4800000000000000e+02   1.5396808492995628e-05
   7.5400000000000000e+02   1.4824681107472593e-05
   7.6000000000000000e+02   1.4435505517718106e-05
   7.6600000000000000e+02   1.3948707024480367e-05
   7.7200000000000000e+02   1.2678477648297992e-05
   7.7800000000000000e+02   1.2298029389123943e-05
   7.8400000000000000e+02   1.1753813099368848e-05
   7.9000000000000000e+02   1.0836498813004969e-05
   7.9600000000000000e+02   9.5430847765753946e-06
   8.0200000000000000e+02   8.2190274398041829e-06
   8.0800000000000000e+02   6.9510857190202557e-06
   8.1400000000000000e+02   6.1579684204615681e-06
   8.2000000000000000e+02   5.6017762892213163e-06
   8.2600000000000000e+02   4.8833062837871921e-06
   8.3200000000000000e+02   4.5430001702206901e-06
   8.3800000000000000e+02   4.1350731689315801e-06
   8.4400000000000000e+02   3.6416779192194326e-06
   8.5000000000000000e+02   3.3073081471268750e-06
   8.5600000000000000e+02   2.9025629584844559e-06
   8.6200000000000000e+02   2.6731742824859239e-06
   8.6800000000000000e+02   2.5495877390424582e-06
   8.7400000000000000e+02   2.4360857443506134e-06
   8.8000000000000000e+02   2.2899500739526069e-06
   8.8600000000000000e+02   2.0918828235183540e-06
   8.9200000000000000e+02   1.9145822758304121e-06
   8.9800000000000000e+02   1.7572379524821713e-06
   9.0400000000000000e+02   1.4442831125505151e-06
   9.1000000000000000e+02   1.2142178596463715e-06
   9.1600000000000000e+02   1.0392500385814074e-06
   9.2200000000000000e+02   8.9225021465688670e-07
   9.2800000000000000e+02   7.7983135038373064e-07
   9.3400000000000000e+02   7.0817833519587481e-07
   9.4000000000000000e+02   6.3023716834198495e-07
   9.4600000000000000e+02   5.6466295417223478e-07
   9.5200000000000000e+02   5.1441318532630120e-07
   9.5800000000000000e+02   4.6486254778876912e-07
   9.6400000000000000e+02   4.2299090907693682e-07
   9.7000000000000000e+02   3.9026622006277378e-07
   9.7600000000000000e+02   3.7199624791650621e-07
   9.8200000000000000e+02   3.5107534934741835e-07
   9.8800000000000000e+02   3.3041733549232788e-07
   9.9400000000000000e+02   3.1488357271625134e-07
   1.0000000000000000e+03   3.0320416277707096e-07
   1.0060000000000000e+03   2.7690356857457132e-07
   1.0120000000000000e+03   2.4875404996960171e-07
   1.0180000000000000e+03   2.2847421754512709e-07
   1.0240000000000000e+03   2.1021151008771000e-07
   1.0300000000000000e+03   1.9109096077718490e-07
   1.0360000000000000e+03   1.6817708292649058e-07
   1.0420000000000000e+03   1.3772791540578311e-07
   1.0480000000000000e+03   1.2879496791295963e-07
   1.0540000000000000e+03   1.2151820083516895e-07
   1.0600000000000000e+03   1.1348015066525718e-07
   1.0660000000000000e+03   1.0674867095827878e-07
   1.0720000000000000e+03   1.0038363612574486e-07
   1.0780000000000000e+03   8.1352886094343546e-08
   1.0840000000000000e+03   7.1819262537076156e-08
   1.0900000000000000e+03   6.8240354811344162e-08
   1.0960000000000000e+03   6.4837479052393121e-08
   1.1020000000000000e+03   5.9619502223995369e-08
   1.1080000000000000e+03   5.5405974308531114e-08
   1.1140000000000000e+03   5.2506616832204145e-08
   1.1200000000000000e+03   4.4772548390970002e-08
   1.1260000000000000e+03   4.0962303271552258e-08
   1.1320000000000000e+03   3.8019840553626949e-08
   1.1380000000000000e+03   3.5163694345197172e-08
   1.1440000000000000e+03   3.2960802476278417e-08
   1.1500000000000000e+03   3.1007177048181234e-08
   1.1560000000000000e+03   2.5875403486530502e-08
   1.1620000000000000e+03   2.3669018078820159e-08
   1.1680000000000000e+03   2.1561008145543070e-08
   1.1740000000000000e+03   1.8672738022473823e-08
   1.1800000000000000e+03   1.7088784109997590e-08
   1.1860000000000000e+03   1.5388961494000597e-08
   1.1920000000000000e+03   1.2332131704706484e-08
   1.1980000000000000e+03   8.5579438535710040e-09
   1.2040000000000000e+03   7.6946486959883487e-09
   1.2100000000000000e+03   7.1116181832309167e-09
   1.2160000000000000e+03   6.2986679205678797e-09
   1.2220000000000000e+03   5.3742893468822217e-09
   1.2280000000000000e+03   4.7413112325145335e-09
   1.2340000000000000e+03   4.2168022962307816e-09
   1.2400000000000000e+03   3.9333389878493108e-09
   1.2460000000000000e+03   3.7114820106154411e-09
   1.2520000000000000e+03   3.3842281199625290e-09
   1.2580000000000000e+03   3.0996482602851927e-09
   1.2640000000000000e+03   2.8561905063284598e-09
   1.2700000000000000e+03   2.6602409164411256e-09
   1.2760000000000000e+03   2.4271104570594559e-09
   1.2820000000000000e+03   2.2305755020823881e-09
   1.2880000000000000e+03   2.1103323533111507e-09
   1.2940000000000000e+03   1.9639024295692309e-09
   1.3000000000000000e+03   1.8145243640965703e-09
   1.3060000000000000e+03   1.6907502620178150e-09
   1.3120000000000000e+03   1.5218319382448442e-09
   1.3180000000000000e+03   1.4476580489919399e-09
   1.3240000000000000e+03   1.4037879192407843e-09
   1.3300000000000000e+03   1.3476422755509532e-09
   1.3360000000000000e+03   1.1910140651494316e-09
   1.3420000000000000e+03   1.0946626383123714e-09
   1.3480000000000000e+03   1.0090355773151316e-09
   1.3540000000000000e+03   9.5938135213913256e-10
   1.3600000000000000e+03   9.0541729669268989e-10
   1.3660000000000000e+03   8.2980239346497342e-10
   1.3720000000000000e+03   7.6803807758096809e-10
   1.3780000000000000e+03   6.8145439291456000e-10
   1.3840000000000000e+03   5.4842036467661615e-10
   1.3900000000000000e+03   4.6715753487802658e-10
   1.3960000000000000e+03   4.2378162090628280e-10
   1.4020000000000000e+03   3.5935293629663079e-10
   1.4080000000000000e+03   2.9278912627717091e-10
   1.4140000000000000e+03   2.5500351830132217e-10
   1.4200000000000000e+03   2.2843654745585695e-10
   1.4260000000000000e+03   1.7769297144809570e-10
   1.4320000000000000e+03   1.6049578333010572e-10
   1.4380000000000000e+03   1.5191281566018233e-10
   1.4440000000000000e+03   1.2749579170190373e-10
   1.4500000000000000e+03   1.1008344236174139e-10
   1.4560000000000000e+03   9.9511288098597106e-11
   1.4620000000000000e+03   8.7193419151532225e-11
   1.4680000000000000e+03   7.6513795299604226e-11
   1.4740000000000000e+03   6.9020400506047963e-11
   1.4800000000000000e+03   5.6069093812283199e-11
   1.4860000000000000e+03   5.0893400604934413e-11
   1.4920000000000000e+03   4.8202497548999190e-11
   1.4980000000000000e+03   4.3830994389537636e-11
   1.5040000000000000e+03   4.0419112501410837e-11
   1.5100000000000000e+03   3.7256753238068541e-11
   1.5160000000000000e+03   3.3368696694680011e-11
   1.5220000000000000e+03   3.0982105769794543e-11
   1.5280000000000000e+03   2.5610291665145724e-11
   1.5340000000000000e+03   2.1028345731366471e-11
   1.5400000000000000e+03   1.7278733999148699e-11
   1.5460000000000000e+03   1.5524859175997108e-11
   1.5520000000000000e+03   1.4445278306851606e-11
   1.5580000000000000e+03   1.2810419391939831e-11
   1.5640000000000000e+03   1.1374345909587191e-11
   1.5700000000000000e+03   1.0489997759322023e-11
   1.5760000000000000e+03   9.9490971017246466e-12
   1.5820000000000000e+03   9.5826679924471136e-12
   1.5880000000000000e+03   8.8489771066235789e-12
   1.5940000000000000e+03   8.2341911067373985e-12
   1.6000000000000000e+03   7.7178818891354695e-12
   1.6060000000000000e+03   6.8596239799489922e-12
   1.6120000000000000e+03   5.7028826105920416e-12
   1.6180000000000000e+03   4.7998272023619393e-12
   1.6240000000000000e+03   4.1103231929184858e-12
   1.6300000000000000e+03   3.6268765768454614e-12
   1.6360000000000000e+03   3.3511526886798038e-12
   1.6420000000000000e+03   3.1483704532320189e-12
   1.6480000000000000e+03   2.8572144650240716e-12
   1.6540000000000000e+03   2.4413804311507192e-12
   1.6600000000000000e+03   2.2163382240592000e-12
   1.6660000000000000e+03   2.1086465906705598e-12
   1.6720000000000000e+03   2.0100587860838459e-12
   1.6780000000000000e+03   1.8235968290980509e-12
   1.6840000000000000e+03   1.6565637750431961e-12
   1.6900000000000000e+03   1.5628609517648329e-12
   1.6960000000000000e+03   1.4154233340946121e-12
   1.7020000000000000e+03   1.1987633108390128e-12
   1.7080000000000000e+03   1.0299538999447577e-12
   1.7140000000000000e+03   9.1598950646698540e-13
   1.7200000000000000e+03   8.4238171993433753e-13
   1.7260000000000000e+03   7.8098638667256637e-13
   1.7320000000000000e+03   7.5373041141801878e-13
   1.7380000000000000e+03   7.3002714984227168e-13
   1.7440000000000000e+03   6.7645888890410788e-13
   1.7500000000000000e+03   6.5147887085004186e-13
   1.7560000000000000e+03   5.9802163221434057e-13
   1.7620000000000000e+03   4.9710235927591384e-13
   1.7680000000000000e+03   4.2693626411960395e-13
   1.7740000000000000e+03   3.9318548417099919e-13
   1.7800000000000000e+03   3.7164715749327115e-13
   1.7860000000000000e+03   3.5055292002539318e-13
   1.7920000000000000e+03   3.2829294838165879e-13
   1.7980000000000000e+03   2.9987123895125478e-13
   1.8040000000000000e+03   2.7655655543412649e-13
   1.8100000000000000e+03   2.5690560789826122e-13
   1.8160000000000000e+03   2.4219515282197790e-13
   1.8220000000000000e+03   2.2942758803878860e-13
   1.8280000000000000e+03   2.0761170560490427e-13
   1.8340000000000000e+03   1.8418599978531347e-13
   1.8400000000000000e+03   1.6847634398686751e-13
   1.8460000000000000e+03   1.5637491301845330e-13
   1.8520000000000000e+03   1.4471757125988916e-13
   1.8580000000000000e+03   1.2956302697375577e-13
   1.8640000000000000e+03   1.1557421686347880e-13
   1.8700000000000000e+03   1.0491607582707729e-13
   1.8760000000000000e+03   9.6145313932538556e-14
   1.8820000000000000e+03   8.7263529735537304e-14
   1.8880000000000000e+03   8.2267526124724100e-14
   1.8940000000000000e+03   7.8326234387304794e-14
   1.9000000000000000e+03   7.4162898044960457e-14
   1.9060000000000000e+03   6.9777517097691089e-14
   1.9120000000000000e+03   6.5059069243034173e-14
   1.9180000000000000e+03   5.7287508070658077e-14
   1.9240000000000000e+03   5.3068660577082483e-14
   1.9300000000000000e+03   4.9404924595819466e-14
   1.9360000000000000e+03   3.9968028886505635e-14
   1.9420000000000000e+03   3.4472424914611111e-14
   1.9480000000000000e+03   3.2140956562898282e-14
   1.9540000000000000e+03   3.1308289294429414e-14
   1.9600000000000000e+03   2.6478819137309983e-14
   1.9660000000000000e+03   2.5535129566378600e-14
   1.9720000000000000e+03   2.3814283878209608e-14
   1.9780000000000000e+03   2.0317081350640365e-14
   1.9840000000000000e+03   1.6597834218146090e-14
   1.9900000000000000e+03   1.2878587085651816e-14
   1.9960000000000000e+03   1.0658141036401503e-14
   2.0020000000000000e+03   9.8254737679326354e-15
   2.0080000000000000e+03   9.1593399531575415e-15
   2.0140000000000000e+03   8.1046280797636427e-15
   2.0200000000000000e+03   6.9388939039072284e-15
   2.0260000000000000e+03   6.2727600891321345e-15
   2.0320000000000000e+03   5.7176485768195562e-15
   2.0380000000000000e+03   5.4956039718945249e-15
   2.0440000000000000e+03   5.4400928206632670e-15
   2.0500000000000000e+03   4.8849813083506888e-15
   2.0560000000000000e+03   4.8849813083506888e-15
   2.0620000000000000e+03   4.2743586448068527e-15
   2.0680000000000000e+03   3.7192471324942744e-15
   2.0740000000000000e+03   4.3853809472693683e-15
   2.0800000000000000e+03   3.9412917374193057e-15
   2.0860000000000000e+03   3.3861802251067274e-15
   2.0920000000000000e+03   3.1086244689504383e-15
   2.0980000000000000e+03   3.2196467714129540e-15
   2.1040000000000000e+03   2.6645352591003757e-15
   2.1100000000000000e+03   3.5527136788005009e-15
   2.1160000000000000e+03   3.9412917374193057e-15
   2.1220000000000000e+03   3.9412917374193057e-15
   2.1280000000000000e+03   3.7192471324942744e-15
   2.1340000000000000e+03   3.8857805861880479e-15
   2.1400000000000000e+03   3.5527136788005009e-15
   2.1460000000000000e+03   3.7192471324942744e-15
   2.1520000000000000e+03   3.7747582837255322e-15
   2.1580000000000000e+03   3.5527136788005009e-15
   2.1640000000000000e+03   3.3306690738754696e-15
   2.1700000000000000e+03   3.3861802251067274e-15
   2.1760000000000000e+03   3.1641356201816961e-15
   2.1820000000000000e+03   3.5527136788005009e-15
   2.1880000000000000e+03   3.0531133177191805e-15
   2.1940000000000000e+03   2.9976021664879227e-15
   2.2000000000000000e+03   2.1649348980190553e-15
   2.2060000000000000e+03   2.4980018054066022e-15
   2.2120000000000000e+03   3.7192471324942744e-15
   2.2180000000000000e+03   2.9976021664879227e-15
   2.2240000000000000e+03   3.8857805861880479e-15
   2.2300000000000000e+03   4.3853809472693683e-15
   2.2360000000000000e+03   3.8857805861880479e-15
   2.2420000000000000e+03   4.4408920985006262e-15
   2.2480000000000000e+03   4.1078251911130792e-15
   2.2540000000000000e+03   4.1078251911130792e-15
   2.2600000000000000e+03   4.4408920985006262e-15
   2.2660000000000000e+03   4.6074255521943996e-15
   2.2720000000000000e+03   4.5519144009631418e-15
   2.2780000000000000e+03   3.8857805861880479e-15
   2.2840000000000000e+03   3.9968028886505635e-15
   2.2900000000000000e+03   4.6074255521943996e-15
   2.2960000000000000e+03   3.8857805861880479e-15
   2.3020000000000000e+03   4.1078251911130792e-15
   2.3080000000000000e+03   4.1078251911130792e-15
   2.3140000000000000e+03   4.4408920985006262e-15
   2.3200000000000000e+03   5.1625370645069779e-15
   2.3260000000000000e+03   5.1625370645069779e-15
   2.3320000000000000e+03   4.9404924595819466e-15
   2.3380000000000000e+03   4.8294701571194310e-15
   2.3440000000000000e+03   5.0515147620444623e-15
   2.3500000000000000e+03   4.9960036108132044e-15
   2.3560000000000000e+03   5.4956039718945249e-15
   2.3620000000000000e+03   5.3845816694320092e-15
   2.3680000000000000e+03   5.5511151231257827e-15
   2.3740000000000000e+03   5.1625370645069779e-15
   2.3800000000000000e+03   5.3845816694320092e-15
   2.3860000000000000e+03   5.7176485768195562e-15
   2.3920000000000000e+03   5.3845816694320092e-15
   2.3980000000000000e+03   5.6066262743570405e-15
   2.4040000000000000e+03   5.3290705182007514e-15
   2.4100000000000000e+03   5.4956039718945249e-15
   2.4160000000000000e+03   5.6621374255882984e-15
   2.4220000000000000e+03   5.4956039718945249e-15
   2.4280000000000000e+03   5.7731597280508140e-15
   2.4340000000000000e+03   5.8286708792820718e-15
   2.4400000000000000e+03   6.0507154842071031e-15
   2.4460000000000000e+03   6.0507154842071031e-15
   2.4520000000000000e+03   4.8294701571194310e-15
   2.4580000000000000e+03   5.1625370645069779e-15
   2.4640000000000000e+03   5.0515147620444623e-15
   2.4700000000000000e+03   5.1625370645069779e-15
   2.4760000000000000e+03   5.4400928206632670e-15
   2.4820000000000000e+03   5.1625370645069779e-15
   2.4880000000000000e+03   5.0515147620444623e-15
   2.4940000000000000e+03   5.3845816694320092e-15
   2.5000000000000000e+03   5.3845816694320092e-15
   2.5060000000000000e+03   5.1625370645069779e-15
   2.5120000000000000e+03   5.4956039718945249e-15
   2.5180000000000000e+03   5.1625370645069779e-15
   2.5240000000000000e+03   5.8286708792820718e-15
   2.5300000000000000e+03   5.7176485768195562e-15
   2.5360000000000000e+03   5.4956039718945249e-15
   2.5420000000000000e+03   4.9960036108132044e-15
   2.5480000000000000e+03   5.7176485768195562e-15
   2.5540000000000000e+03   4.3853809472693683e-15
   2.5600000000000000e+03   5.6621374255882984e-15
   2.5660000000000000e+03   6.2172489379008766e-15
   2.5720000000000000e+03   6.0507154842071031e-15
   2.5780000000000000e+03   6.2172489379008766e-15
   2.5840000000000000e+03   6.0507154842071031e-15
   2.5900000000000000e+03   6.4392935428259079e-15
   2.5960000000000000e+03   6.6613381477509392e-15
   2.6020000000000000e+03   6.2727600891321345e-15
   2.6080000000000000e+03   6.2727600891321345e-15
   2.6140000000000000e+03   6.6058269965196814e-15
   2.6200000000000000e+03   6.6058269965196814e-15
   2.6260000000000000e+03   7.0499162063697440e-15
   2.6320000000000000e+03   6.1617377866696188e-15
   2.6380000000000000e+03   6.7723604502134549e-15
   2.6440000000000000e+03   6.6613381477509392e-15
   2.6500000000000000e+03   6.6058269965196814e-15


==> data.hist.ex2b.min.txt <==
   4.0000000000000000e+00   1.5073009269368443e-01
   1.0000000000000000e+01   6.8468115916298158e-02
   1.6000000000000000e+01   4.8278762981095444e-02
   2.2000000000000000e+01   3.5243252111527727e-02
   2.8000000000000000e+01   2.9500707451407551e-02
   3.4000000000000000e+01   2.4491564714131487e-02
   4.0000000000000000e+01   2.0950624216918338e-02
   4.6000000000000000e+01   1.8669459104614414e-02
   5.2000000000000000e+01   1.6544996704028436e-02
   5.8000000000000000e+01   1.4333455550692821e-02
   6.4000000000000000e+01   1.3050718799488062e-02
   7.0000000000000000e+01   1.2009017411908103e-02
   7.6000000000000000e+01   1.1275146340204548e-02
   8.2000000000000000e+01   1.0658990844946216e-02
   8.8000000000000000e+01   1.0091492489414985e-02
   9.4000000000000000e+01   9.6924176409460081e-03
   1.0000000000000000e+02   9.2279669806136569e-03
   1.0600000000000000e+02   8.8155585582199696e-03
   1.1200000000000000e+02   8.0778836860176031e-03
   1.1800000000000000e+02   7.4387406874814391e-03
   1.2400000000000000e+02   7.0606885875768898e-03
   1.3000000000000000e+02   6.7256517083009457e-03
   1.3600000000000000e+02   6.4290935253159308e-03
   1.4200000000000000e+02   6.1251977308807957e-03
   1.4800000000000000e+02   5.7027902108931399e-03
   1.5400000000000000e+02   5.2057197000068764e-03
   1.6000000000000000e+02   4.8289699979781192e-03
   1.6600000000000000e+02   4.3470792084367551e-03
   1.7200000000000000e+02   4.0134376727666453e-03
   1.7800000000000000e+02   3.8190436828679447e-03
   1.8400000000000000e+02   3.6891685915998468e-03
   1.9000000000000000e+02   3.5487836992148681e-03
   1.9600000000000000e+02   3.1419299841934029e-03
   2.0200000000000000e+02   2.9297425011317749e-03
   2.0800000000000000e+02   2.6157881042479826e-03
   2.1400000000000000e+02   2.3508965453086653e-03
   2.2000000000000000e+02   2.0673582211025920e-03
   2.2600000000000000e+02   1.8484509058359704e-03
   2.3200000000000000e+02   1.7301114229551025e-03
   2.3800000000000000e+02   1.6421116233862620e-03
   2.4400000000000000e+02   1.5980801383450747e-03
   2.5000000000000000e+02   1.5651527583775001e-03
   2.5600000000000000e+02   1.5392958627542576e-03
   2.6200000000000000e+02   1.5180912304388102e-03
   2.6800000000000000e+02   1.5077847482221514e-03
   2.7400000000000000e+02   1.5032766921076952e-03
   2.8000000000000000e+02   1.5002511124043996e-03
   2.8600000000000000e+02   1.4990497671324798e-03
   2.9200000000000000e+02   1.4984656980431747e-03
   2.9800000000000000e+02   1.4981038444671858e-03
   3.0400000000000000e+02   1.4972148265985691e-03
   3.1000000000000000e+02   1.4967994644240975e-03
   3.1600000000000000e+02   1.4965483297571306e-03
   3.2200000000000000e+02   1.4964391153505275e-03
   3.2800000000000000e+02   1.4963497838447802e-03
   3.3400000000000000e+02   1.4963177725241582e-03
   3.4000000000000000e+02   1.4962920359885112e-03
   3.4600000000000000e+02   1.4962793735589718e-03
   3.5200000000000000e+02   1.4962706614813734e-03
   3.5800000000000000e+02   1.4962657407442184e-03
   3.6400000000000000e+02   1.4962609156388971e-03
   3.7000000000000000e+02   1.4962444407139134e-03
   3.7600000000000000e+02   1.4962066418360298e-03
   3.8200000000000000e+02   1.4960520838178321e-03
   3.8800000000000000e+02   1.3775246159420100e-03
   3.9400000000000000e+02   1.2799365927971739e-03
   4.0000000000000000e+02   1.1667729225519276e-03
   4.0600000000000000e+02   1.1100992251336897e-03
   4.1200000000000000e+02   1.0722396613450883e-03
   4.1800000000000000e+02   1.0354150763788462e-03
   4.2400000000000000e+02   9.4086192596054877e-04
   4.3000000000000000e+02   8.6186657594336221e-04
   4.3600000000000000e+02   7.9251253655607994e-04
   4.4200000000000000e+02   7.3024105261998841e-04
   4.4800000000000000e+02   6.8460689638389326e-04
   4.5400000000000000e+02   6.5950371098273783e-04
   4.6000000000000000e+02   6.3259370166886503e-04
   4.6600000000000000e+02   6.0383152352401774e-04
   4.7200000000000000e+02   5.4447458186786539e-04
   4.7800000000000000e+02   4.8051291074211106e-04
   4.8400000000000000e+02   4.2134966786099059e-04
   4.9000000000000000e+02   3.4484591440386728e-04
   4.9600000000000000e+02   3.0572644030998702e-04
   5.0200000000000000e+02   2.3968408832322427e-04
   5.0800000000000000e+02   1.8758478378023079e-04
   5.1400000000000000e+02   1.3947536963610657e-04
   5.2000000000000000e+02   1.1997058765200145e-04
   5.2600000000000000e+02   1.0859730258971293e-04
   5.3200000000000000e+02   7.6415450148281205e-05
   5.3800000000000000e+02   6.3827690775503120e-05
   5.4400000000000000e+02   4.9267476391905282e-05
   5.5000000000000000e+02   4.1325485037037595e-05
   5.5600000000000000e+02   3.3840591119939931e-05
   5.6200000000000000e+02   2.8785315953145513e-05
   5.6800000000000000e+02   2.5382435422058119e-05
   5.7400000000000000e+02   2.2677341440159918e-05
   5.8000000000000000e+02   2.0152432608558520e-05
   5.8600000000000000e+02   1.6417253974639837e-05
   5.9200000000000000e+02   1.2463379569977438e-05
   5.9800000000000000e+02   9.3140648144147530e-06
   6.0400000000000000e+02   7.9414265406732489e-06
   6.1000000000000000e+02   6.4904950608691983e-06
   6.1600000000000000e+02   5.6764862507478146e-06
   6.2200000000000000e+02   4.7123167603262258e-06
   6.2800000000000000e+02   3.8253159048992971e-06
   6.3400000000000000e+02   3.3244921955959909e-06
   6.4000000000000000e+02   3.0742115124796684e-06
   6.4600000000000000e+02   2.8713491518117312e-06
   6.5200000000000000e+02   2.0320143183521783e-06
   6.5800000000000000e+02   1.5756269169088727e-06
   6.6400000000000000e+02   1.1127640688450308e-06
   6.7000000000000000e+02   8.5094825690902338e-07
   6.7600000000000000e+02   6.6203681508181407e-07
   6.8200000000000000e+02   5.8303962576454742e-07
   6.8800000000000000e+02   5.3272850633590517e-07
   6.9400000000000000e+02   4.5191962103833649e-07
   7.0000000000000000e+02   4.0286331593787639e-07
   7.0600000000000000e+02   3.4593194992739700e-07
   7.1200000000000000e+02   3.1027906099404153e-07
   7.1800000000000000e+02   2.5429545058444983e-07
   7.2400000000000000e+02   2.1213589390201102e-07
   7.3000000000000000e+02   1.5703645800358660e-07
   7.3600000000000000e+02   1.3333375257151229e-07
   7.4200000000000000e+02   1.0413487004168678e-07
   7.4800000000000000e+02   9.0192408386323246e-08
   7.5400000000000000e+02   8.2915472383762560e-08
   7.6000000000000000e+02   6.8306246508173865e-08
   7.6600000000000000e+02   5.5354547223826663e-08
   7.7200000000000000e+02   4.6160261890095498e-08
   7.7800000000000000e+02   4.0867721849864591e-08
   7.8400000000000000e+02   3.4916896977390220e-08
   7.9000000000000000e+02   3.0407326676333210e-08
   7.9600000000000000e+02   2.7766418526724811e-08
   8.0200000000000000e+02   2.4772598701647448e-08
   8.0800000000000000e+02   2.2800469990334749e-08
   8.1400000000000000e+02   1.9415818657366780e-08
   8.2000000000000000e+02   1.5887578705539238e-08
   8.2600000000000000e+02   1.2951050554904642e-08
   8.3200000000000000e+02   9.7315850779242791e-09
   8.3800000000000000e+02   7.6923533841527850e-09
   8.4400000000000000e+02   6.5878608015816631e-09
   8.5000000000000000e+02   5.4841651215935261e-09
   8.5600000000000000e+02   4.6159179380254184e-09
   8.6200000000000000e+02   4.1514817929926354e-09
   8.6800000000000000e+02   3.8496700644971571e-09
   8.7400000000000000e+02   2.8605764391346350e-09
   8.8000000000000000e+02   2.2293740006189625e-09
   8.8600000000000000e+02   1.8255956631390430e-09
   8.9200000000000000e+02   1.2917560329771607e-09
   8.9800000000000000e+02   1.0646632221666952e-09
   9.0400000000000000e+02   8.7596905109284945e-10
   9.1000000000000000e+02   7.7376734696193300e-10
   9.1600000000000000e+02   6.7550664226753016e-10
   9.2200000000000000e+02   5.7695298657980260e-10
   9.2800000000000000e+02   5.0025656588102013e-10
   9.3400000000000000e+02   4.3656163363145484e-10
   9.4000000000000000e+02   2.9779610916970400e-10
   9.4600000000000000e+02   2.3093038971962881e-10
   9.5200000000000000e+02   1.9670112695775732e-10
   9.5800000000000000e+02   1.5900884883963962e-10
   9.6400000000000000e+02   1.1039791639449320e-10
   9.7000000000000000e+02   6.5255419123833036e-11
   9.7600000000000000e+02   4.7828504394845095e-11
   9.8200000000000000e+02   3.9377293201310615e-11
   9.8800000000000000e+02   2.7305939952725067e-11
   9.9400000000000000e+02   2.1219524076222795e-11
   1.0000000000000000e+03   1.7400452064463001e-11
   1.0060000000000000e+03   1.4937835473780026e-11
   1.0120000000000000e+03   1.2001531170778568e-11
   1.0180000000000000e+03   9.8393354011280798e-12
   1.0240000000000000e+03   8.6110888385115825e-12
   1.0300000000000000e+03   7.2678009443993830e-12
   1.0360000000000000e+03   6.3314963081456677e-12
   1.0420000000000000e+03   5.5597177252633689e-12
   1.0480000000000000e+03   4.6953495778934151e-12
   1.0540000000000000e+03   3.8271908428880175e-12
   1.0600000000000000e+03   2.7357426220231407e-12
   1.0660000000000000e+03   2.2201223064816089e-12
   1.0720000000000000e+03   1.8470508325943436e-12
   1.0780000000000000e+03   1.6583845841716682e-12
   1.0840000000000000e+03   1.4519949912555896e-12
   1.0900000000000000e+03   1.3197253619784410e-12
   1.0960000000000000e+03   1.1775830961388567e-12
   1.1020000000000000e+03   9.8390414739191190e-13
   1.1080000000000000e+03   6.7153053950885777e-13
   1.1140000000000000e+03   5.3109123002159642e-13
   1.1200000000000000e+03   4.3226555147823920e-13
   1.1260000000000000e+03   3.5677981836262918e-13
   1.1320000000000000e+03   3.0348358374954199e-13
   1.1380000000000000e+03   2.5115868586278456e-13
   1.1440000000000000e+03   2.2138551842437737e-13
   1.1500000000000000e+03   1.9041560862798068e-13
   1.1560000000000000e+03   1.6431018871887471e-13
   1.1620000000000000e+03   1.2517471868062069e-13
   1.1680000000000000e+03   9.3332893497111158e-14
   1.1740000000000000e+03   7.7466895745392783e-14
   1.1800000000000000e+03   6.0650920050142609e-14
   1.1860000000000000e+03   3.7012819024961896e-14
   1.1920000000000000e+03   1.9903675062271642e-14
   1.1980000000000000e+03   1.0870969922860407e-14
   1.2040000000000000e+03   7.5513597111442898e-15
   1.2100000000000000e+03   6.0206830840292547e-15
   1.2160000000000000e+03   3.4415829561207367e-15
   1.2220000000000000e+03   2.7982173869678384e-15
   1.2280000000000000e+03   2.1589717860703850e-15
   1.2340000000000000e+03   1.7258330181624260e-15
   1.2400000000000000e+03   1.3724915301494001e-15
   1.2460000000000000e+03   1.1439417121894557e-15
   1.2520000000000000e+03   9.1495821336051719e-16
   1.2580000000000000e+03   7.5417103118091688e-16
   1.2640000000000000e+03   6.4314872871840123e-16
   1.2700000000000000e+03   5.1477919149611751e-16
   1.2760000000000000e+03   5.2974118147641747e-16
   1.2820000000000000e+03   3.7730235602495554e-16
   1.2880000000000000e+03   4.4148712463609741e-16
   1.2940000000000000e+03   2.0111950299606107e-16
   1.3000000000000000e+03   1.5189672436521917e-16
   1.3060000000000000e+03   1.2826111700503517e-16
   1.3120000000000000e+03   8.5109870540112098e-17
   1.3180000000000000e+03   1.5439038936193583e-16
   1.3240000000000000e+03   1.6002824065886045e-16
   1.3300000000000000e+03   1.5504091066542713e-16
   1.3360000000000000e+03   1.3411580873645690e-16
   1.3420000000000000e+03   1.2284010614260765e-16
   1.3480000000000000e+03   1.2294852635985620e-16
   1.3540000000000000e+03   1.0028870095490916e-16
   1.3600000000000000e+03   9.4217168788990335e-17
   1.3660000000000000e+03   8.6627753581591804e-17
   1.3720000000000000e+03   8.2507785326146887e-17
   1.3780000000000000e+03   7.8604657505199071e-17
   1.3840000000000000e+03   6.9605779473569385e-17
   1.3900000000000000e+03   7.0364720994309238e-17
   1.3960000000000000e+03   6.7112114476852724e-17
   1.4020000000000000e+03   6.4726869697384615e-17
   1.4080000000000000e+03   6.5919492087118670e-17
   1.4140000000000000e+03   5.2800645800044066e-17
   1.4200000000000000e+03   5.3342746886286818e-17
   1.4260000000000000e+03   5.8221656662471588e-17
   1.4320000000000000e+03   1.6707555478001623e-16
   1.4380000000000000e+03   1.6534083130403943e-16
   1.4440000000000000e+03   1.6642503347652493e-16
   1.4500000000000000e+03   1.6989448042847854e-16
   1.4560000000000000e+03   1.6826817716975029e-16
   1.4620000000000000e+03   1.6588293239028218e-16
   1.4680000000000000e+03   1.6414820891430537e-16
   1.4740000000000000e+03   1.6057034174510321e-16


==> data.hist.ex3b.max.txt <==
   4.0000000000000000e+00   2.2141301769235008e-01
   1.0000000000000000e+01   1.3930609161474927e-01
   1.6000000000000000e+01   1.0093705874758813e-01
   2.2000000000000000e+01   7.8942164074415733e-02
   2.8000000000000000e+01   6.2153510243307897e-02
   3.4000000000000000e+01   5.2328526335630621e-02
   4.0000000000000000e+01   4.7578265647011786e-02
   4.6000000000000000e+01   3.7119527447056544e-02
   5.2000000000000000e+01   2.5155552035656725e-02
   5.8000000000000000e+01   1.6303759827649311e-02
   6.4000000000000000e+01   1.2088543787687367e-02
   7.0000000000000000e+01   9.9587327388472313e-03
   7.6000000000000000e+01   7.5570302193053718e-03
   8.2000000000000000e+01   6.1973208664468094e-03
   8.8000000000000000e+01   5.2560883887638465e-03
   9.4000000000000000e+01   4.4965124102235299e-03
   1.0000000000000000e+02   3.9512335119119002e-03
   1.0600000000000000e+02   3.5663082541129154e-03
   1.1200000000000000e+02   3.4362775884256291e-03
   1.1800000000000000e+02   3.2909074488737255e-03
   1.2400000000000000e+02   3.2044892027048300e-03
   1.3000000000000000e+02   3.1450320895335393e-03
   1.3600000000000000e+02   3.1070106294960320e-03
   1.4200000000000000e+02   3.0768327643098115e-03
   1.4800000000000000e+02   3.0569492220464678e-03
   1.5400000000000000e+02   3.0377394034553085e-03
   1.6000000000000000e+02   3.0262455021042300e-03
   1.6600000000000000e+02   3.0172620170746955e-03
   1.7200000000000000e+02   3.0128284205079847e-03
   1.7800000000000000e+02   3.0107241958196584e-03
   1.8400000000000000e+02   3.0092930354059799e-03
   1.9000000000000000e+02   3.0076828959457180e-03
   1.9600000000000000e+02   2.9997970096543591e-03
   2.0200000000000000e+02   2.9890315143941693e-03
   2.0800000000000000e+02   2.9779673546483920e-03
   2.1400000000000000e+02   2.9480501568426853e-03
   2.2000000000000000e+02   2.9053491144224175e-03
   2.2600000000000000e+02   2.8561011808353465e-03
   2.3200000000000000e+02   2.7868724528821720e-03
   2.3800000000000000e+02   2.7279112818167639e-03
   2.4400000000000000e+02   2.6898193244684343e-03
   2.5000000000000000e+02   2.6738100261390896e-03
   2.5600000000000000e+02   2.6609182981318646e-03
   2.6200000000000000e+02   2.6517064085120889e-03
   2.6800000000000000e+02   2.6426182254578046e-03
   2.7400000000000000e+02   2.6309285333023791e-03
   2.8000000000000000e+02   2.6240899997999612e-03
   2.8600000000000000e+02   2.6187080025455445e-03
   2.9200000000000000e+02   2.6155485767472841e-03
   2.9800000000000000e+02   2.6134824755491559e-03
   3.0400000000000000e+02   2.6109830489912667e-03
   3.1000000000000000e+02   2.6041517551436688e-03
   3.1600000000000000e+02   2.5865230352108970e-03
   3.2200000000000000e+02   2.3320467193577721e-03
   3.2800000000000000e+02   2.2406740212394527e-03
   3.3400000000000000e+02   2.1771933672372623e-03
   3.4000000000000000e+02   2.0987043839548747e-03
   3.4600000000000000e+02   1.9990091558854672e-03
   3.5200000000000000e+02   1.8400928607232858e-03
   3.5800000000000000e+02   1.5365840842827549e-03
   3.6400000000000000e+02   1.1923899094160584e-03
   3.7000000000000000e+02   1.0305036946188784e-03
   3.7600000000000000e+02   9.3949709371393686e-04
   3.8200000000000000e+02   8.7139605286368216e-04
   3.8800000000000000e+02   8.3889495729405628e-04
   3.9400000000000000e+02   8.2075947280768613e-04
   4.0000000000000000e+02   7.7650361649128641e-04
   4.0600000000000000e+02   7.5636586027355568e-04
   4.1200000000000000e+02   7.3921569108187368e-04
   4.1800000000000000e+02   7.0214547641050951e-04
   4.2400000000000000e+02   6.5588461642712703e-04
   4.3000000000000000e+02   6.0887836367129466e-04
   4.3600000000000000e+02   5.6660147410891870e-04
   4.4200000000000000e+02   5.5021957456713455e-04
   4.4800000000000000e+02   5.4057183578087864e-04
   4.5400000000000000e+02   5.2036667309407481e-04
   4.6000000000000000e+02   5.0471369132953914e-04
   4.6600000000000000e+02   4.9439600035250386e-04
   4.7200000000000000e+02   4.8950810904535569e-04
   4.7800000000000000e+02   4.8638258834288184e-04
   4.8400000000000000e+02   4.8260036252029126e-04
   4.9000000000000000e+02   4.7554832908414113e-04
   4.9600000000000000e+02   4.6953356917533995e-04
   5.0200000000000000e+02   4.6541617715106787e-04
   5.0800000000000000e+02   4.6079254791053792e-04
   5.1400000000000000e+02   4.5026565199668411e-04
   5.2000000000000000e+02   4.4423933010967476e-04
   5.2600000000000000e+02   4.4059139481833487e-04
   5.3200000000000000e+02   4.3652842940866687e-04
   5.3800000000000000e+02   4.0983183923709587e-04
   5.4400000000000000e+02   3.9746111521343774e-04
   5.5000000000000000e+02   3.9269844380412922e-04
   5.5600000000000000e+02   3.8807016027436747e-04
   5.6200000000000000e+02   3.8470875711005270e-04
   5.6800000000000000e+02   3.8294104567193621e-04
   5.7400000000000000e+02   3.8114451440363073e-04
   5.8000000000000000e+02   3.7933201800105509e-04
   5.8600000000000000e+02   3.7732349317626257e-04
   5.9200000000000000e+02   3.7506300830220107e-04
   5.9800000000000000e+02   3.7135357254886037e-04
   6.0400000000000000e+02   3.6081943373905689e-04
   6.1000000000000000e+02   3.4117466881888880e-04
   6.1600000000000000e+02   3.2912559091163862e-04
   6.2200000000000000e+02   3.2377036268077530e-04
   6.2800000000000000e+02   3.1828533772459977e-04
   6.3400000000000000e+02   3.1537364447881133e-04
   6.4000000000000000e+02   3.1392354845183323e-04
   6.4600000000000000e+02   3.1214767646164931e-04
   6.5200000000000000e+02   3.0783051169380737e-04
   6.5800000000000000e+02   3.0439057395587055e-04
   6.6400000000000000e+02   2.9977252243301722e-04
   6.7000000000000000e+02   2.8909367901930327e-04
   6.7600000000000000e+02   2.7036221549581185e-04
   6.8200000000000000e+02   2.4497716027838123e-04
   6.8800000000000000e+02   2.2124373092691219e-04
   6.9400000000000000e+02   2.0075300644623040e-04
   7.0000000000000000e+02   1.8367941602387416e-04
   7.0600000000000000e+02   1.5043259870728409e-04
   7.1200000000000000e+02   1.2108179944081421e-04
   7.1800000000000000e+02   1.1031412730339030e-04
   7.2400000000000000e+02   1.0244087511057653e-04
   7.3000000000000000e+02   9.2244075232283951e-05
   7.3600000000000000e+02   7.9681701621370227e-05
   7.4200000000000000e+02   5.8003850575027993e-05
   7.4800000000000000e+02   5.0604101179518857e-05
   7.5400000000000000e+02   4.6343147057981149e-05
   7.6000000000000000e+02   4.1891989177700317e-05
   7.6600000000000000e+02   3.5209470860331216e-05
   7.7200000000000000e+02   3.0709174086429591e-05
   7.7800000000000000e+02   2.4692768191225678e-05
   7.8400000000000000e+02   2.2487036105689473e-05
   7.9000000000000000e+02   2.1301897387304702e-05
   7.9600000000000000e+02   2.0413132964969272e-05
   8.0200000000000000e+02   1.6645932276682096e-05
   8.0800000000000000e+02   1.3548752640146766e-05
   8.1400000000000000e+02   1.1938433224556455e-05
   8.2000000000000000e+02   1.0661980007820038e-05
   8.2600000000000000e+02   9.4274487562606701e-06
   8.3200000000000000e+02   7.5694144878735159e-06
   8.3800000000000000e+02   6.1866576013813734e-06
   8.4400000000000000e+02   5.1324042593114960e-06
   8.5000000000000000e+02   4.1488670065592537e-06
   8.5600000000000000e+02   3.5623887483238192e-06
   8.6200000000000000e+02   3.3094160296620601e-06
   8.6800000000000000e+02   3.1860427372465416e-06
   8.7400000000000000e+02   3.0875920880579777e-06
   8.8000000000000000e+02   2.8608061625190473e-06
   8.8600000000000000e+02   2.5625939233386852e-06
   8.9200000000000000e+02   2.4606559576034748e-06
   8.9800000000000000e+02   2.3014792275288798e-06
   9.0400000000000000e+02   2.0996342566803605e-06
   9.1000000000000000e+02   1.9222970793486560e-06
   9.1600000000000000e+02   1.7367383159383465e-06
   9.2200000000000000e+02   1.4948081538679325e-06
   9.2800000000000000e+02   1.1436714491552813e-06
   9.3400000000000000e+02   9.6557396384033822e-07
   9.4000000000000000e+02   8.7446395879986483e-07
   9.4600000000000000e+02   7.5026480472750734e-07
   9.5200000000000000e+02   6.8409902925781196e-07
   9.5800000000000000e+02   6.2881901430333897e-07
   9.6400000000000000e+02   5.2765415015088024e-07
   9.7000000000000000e+02   4.7285978577171761e-07
   9.7600000000000000e+02   4.3520226272741880e-07
   9.8200000000000000e+02   4.1643785164691138e-07
   9.8800000000000000e+02   3.8937549140527494e-07
   9.9400000000000000e+02   3.3867914212004635e-07
   1.0000000000000000e+03   3.1253337334780085e-07
   1.0060000000000000e+03   2.7422151266387473e-07
   1.0120000000000000e+03   2.5990878121939787e-07
   1.0180000000000000e+03   2.5034317591154931e-07
   1.0240000000000000e+03   2.3189753184382766e-07
   1.0300000000000000e+03   2.0537254208363720e-07
   1.0360000000000000e+03   1.9631623704441381e-07
   1.0420000000000000e+03   1.8665713297227882e-07
   1.0480000000000000e+03   1.6237022071319274e-07
   1.0540000000000000e+03   1.5024756905290815e-07
   1.0600000000000000e+03   1.4253829150323583e-07
   1.0660000000000000e+03   1.3505149576431563e-07
   1.0720000000000000e+03   1.1769163926755866e-07
   1.0780000000000000e+03   1.0355337937140163e-07
   1.0840000000000000e+03   9.6312720410107744e-08
   1.0900000000000000e+03   9.2172758314745806e-08
   1.0960000000000000e+03   8.9272424730335587e-08
   1.1020000000000000e+03   8.4657198251569810e-08
   1.1080000000000000e+03   8.0945282532329799e-08
   1.1140000000000000e+03   7.9313623391197297e-08
   1.1200000000000000e+03   7.6638446033783225e-08
   1.1260000000000000e+03   7.2598129230438957e-08
   1.1320000000000000e+03   7.1039392646188304e-08
   1.1380000000000000e+03   6.6820639021969441e-08
   1.1440000000000000e+03   6.5249387004584491e-08
   1.1500000000000000e+03   6.3332139699223688e-08
   1.1560000000000000e+03   5.8602532493345905e-08
   1.1620000000000000e+03   5.5200564563762100e-08
   1.1680000000000000e+03   5.3228857987974720e-08
   1.1740000000000000e+03   4.8811234110157642e-08
   1.1800000000000000e+03   4.3367874014155205e-08
   1.1860000000000000e+03   4.1371447545568429e-08
   1.1920000000000000e+03   3.7693062338028938e-08
   1.1980000000000000e+03   2.8239702187793370e-08
   1.2040000000000000e+03   2.4687474675655352e-08
   1.2100000000000000e+03   2.3674072369139765e-08
   1.2160000000000000e+03   2.2904093011089088e-08
   1.2220000000000000e+03   2.1489737100921502e-08
   1.2280000000000000e+03   1.9643772719568631e-08
   1.2340000000000000e+03   1.7432315868592951e-08
   1.2400000000000000e+03   1.5581927914620763e-08
   1.2460000000000000e+03   1.4373114254340180e-08
   1.2520000000000000e+03   1.3495544293196104e-08
   1.2580000000000000e+03   1.2741726396203745e-08
   1.2640000000000000e+03   1.1717387782272937e-08
   1.2700000000000000e+03   1.1110982855999652e-08
   1.2760000000000000e+03   1.0527716032271428e-08
   1.2820000000000000e+03   8.7173365748149934e-09
   1.2880000000000000e+03   7.7425609257275596e-09
   1.2940000000000000e+03   7.0151650044536495e-09
   1.3000000000000000e+03   4.5413163785035238e-09
   1.3060000000000000e+03   3.3975994240265095e-09
   1.3120000000000000e+03   2.8145186736772132e-09
   1.3180000000000000e+03   2.4963767719654584e-09
   1.3240000000000000e+03   2.3031032636566806e-09
   1.3300000000000000e+03   2.1138771288953251e-09
   1.3360000000000000e+03   1.7642394212202817e-09
   1.3420000000000000e+03   1.5968629196727591e-09
   1.3480000000000000e+03   1.5080616200258135e-09
   1.3540000000000000e+03   1.1561972490525818e-09
   1.3600000000000000e+03   1.0286441698426074e-09
   1.3660000000000000e+03   9.5955604573205733e-10
   1.3720000000000000e+03   8.9849749862480621e-10
   1.3780000000000000e+03   7.8248019175219952e-10
   1.3840000000000000e+03   7.2256334249232168e-10
   1.3900000000000000e+03   6.2853583449040684e-10
   1.3960000000000000e+03   5.6493865141504784e-10
   1.4020000000000000e+03   5.3639748198719417e-10
   1.4080000000000000e+03   5.0467657830566282e-10
   1.4140000000000000e+03   4.5878711940616768e-10
   1.4200000000000000e+03   4.3563286311609772e-10
   1.4260000000000000e+03   4.1685432883298290e-10
   1.4320000000000000e+03   4.0093756092929311e-10
   1.4380000000000000e+03   3.8896613707706251e-10
   1.4440000000000000e+03   3.6471059505771564e-10
   1.4500000000000000e+03   3.4043312613363241e-10
   1.4560000000000000e+03   3.0561647657023627e-10
   1.4620000000000000e+03   2.8961721909581684e-10
   1.4680000000000000e+03   2.6949537046405680e-10
   1.4740000000000000e+03   2.3124829828802262e-10
   1.4800000000000000e+03   2.0723350813156571e-10
   1.4860000000000000e+03   1.9622220515103095e-10
   1.4920000000000000e+03   1.7630152893133300e-10
   1.4980000000000000e+03   1.4238449308479062e-10
   1.5040000000000000e+03   1.2882783728684899e-10
   1.5100000000000000e+03   1.1892931084389602e-10
   1.5160000000000000e+03   1.0989165133423739e-10
   1.5220000000000000e+03   9.9352026605714627e-11
   1.5280000000000000e+03   9.1132712487507206e-11
   1.5340000000000000e+03   8.4410034517645727e-11
   1.5400000000000000e+03   7.7325423841756447e-11
   1.5460000000000000e+03   7.2962968999945588e-11
   1.5520000000000000e+03   6.9837413629869616e-11
   1.5580000000000000e+03   6.5414507144367917e-11
   1.5640000000000000e+03   5.8705595940011790e-11
   1.5700000000000000e+03   5.3081317119563209e-11
   1.5760000000000000e+03   4.8338555380667003e-11
   1.5820000000000000e+03   4.3037851060745425e-11
   1.5880000000000000e+03   3.7367053895565050e-11
   1.5940000000000000e+03   3.2326807897220533e-11
   1.6000000000000000e+03   2.9928004519064189e-11
   1.6060000000000000e+03   2.7137347924366395e-11
   1.6120000000000000e+03   2.2818469336272074e-11
   1.6180000000000000e+03   2.0876023132387900e-11
   1.6240000000000000e+03   1.9873047651941533e-11
   1.6300000000000000e+03   1.6572354599730943e-11
   1.6360000000000000e+03   1.4808265724752800e-11
   1.6420000000000000e+03   1.3490097927615352e-11
   1.6480000000000000e+03   9.7681862598619773e-12
   1.6540000000000000e+03   7.0252692552230656e-12
   1.6600000000000000e+03   5.7868154712537034e-12
   1.6660000000000000e+03   5.2293169794381811e-12
   1.6720000000000000e+03   4.8443471456494080e-12
   1.6780000000000000e+03   4.2862380311703419e-12
   1.6840000000000000e+03   3.6772251910122122e-12
   1.6900000000000000e+03   3.3604230509354238e-12
   1.6960000000000000e+03   2.9496405318241159e-12
   1.7020000000000000e+03   2.7092772469927695e-12
   1.7080000000000000e+03   2.5027757644124904e-12
   1.7140000000000000e+03   2.3386292902216610e-12
   1.7200000000000000e+03   2.0206614159690162e-12
   1.7260000000000000e+03   1.6706080963047043e-12
   1.7320000000000000e+03   1.4730439090726577e-12
   1.7380000000000000e+03   1.3247181129827368e-12
   1.7440000000000000e+03   1.1626810625386952e-12
   1.7500000000000000e+03   1.0200174038743626e-12
   1.7560000000000000e+03   9.2198471079996125e-13
   1.7620000000000000e+03   8.6392004661206556e-13
   1.7680000000000000e+03   7.7859940716962228e-13
   1.7740000000000000e+03   7.2147843255265798e-13
   1.7800000000000000e+03   6.9072525477054114e-13
   1.7860000000000000e+03   6.3649086001760224e-13
   1.7920000000000000e+03   5.8242299871835712e-13
   1.7980000000000000e+03   5.3562709823040677e-13
   1.8040000000000000e+03   5.0009996144240176e-13
   1.8100000000000000e+03   4.3853809472693683e-13
   1.8160000000000000e+03   3.3784086639343514e-13
   1.8220000000000000e+03   2.7716717809767033e-13
   1.8280000000000000e+03   2.4569235534954714e-13
   1.8340000000000000e+03   2.0633494912658534e-13
   1.8400000000000000e+03   1.9312329513354598e-13
   1.8460000000000000e+03   1.8096635301390052e-13
   1.8520000000000000e+03   1.5015766408055242e-13
   1.8580000000000000e+03   1.2778667013435552e-13
   1.8640000000000000e+03   1.1296519275560968e-13
   1.8700000000000000e+03   8.9428464633556359e-14
   1.8760000000000000e+03   5.6232796197264179e-14
   1.8820000000000000e+03   3.6748382115092681e-14
   1.8880000000000000e+03   3.0864200084579352e-14
   1.8940000000000000e+03   2.7755575615628914e-14
   1.9000000000000000e+03   2.3037127760971998e-14
   1.9060000000000000e+03   1.5876189252139739e-14
   1.9120000000000000e+03   1.3433698597964394e-14
   1.9180000000000000e+03   1.2267964422107980e-14
   1.9240000000000000e+03   9.4368957093138306e-15
   1.9300000000000000e+03   7.3274719625260332e-15
   1.9360000000000000e+03   5.7176485768195562e-15
   1.9420000000000000e+03   5.8286708792820718e-15
   1.9480000000000000e+03   5.1625370645069779e-15
   1.9540000000000000e+03   3.5527136788005009e-15
   1.9600000000000000e+03   1.2212453270876722e-15
   1.9660000000000000e+03   1.4432899320127035e-15
   1.9720000000000000e+03   1.5543122344752192e-15
   1.9780000000000000e+03   5.5511151231257827e-17
   1.9840000000000000e+03   2.1094237467877974e-15
   1.9900000000000000e+03   6.6613381477509392e-16
   1.9960000000000000e+03   0.0000000000000000e+00
   2.0020000000000000e+03   1.6653345369377348e-16
   2.0080000000000000e+03   3.3306690738754696e-16
   2.0140000000000000e+03   1.6653345369377348e-16
   2.0200000000000000e+03   1.1102230246251565e-16
   2.0260000000000000e+03   2.7755575615628914e-16
   2.0320000000000000e+03   1.6653345369377348e-16
   2.0380000000000000e+03   2.2204460492503131e-16
   2.0440000000000000e+03   3.8857805861880479e-16
   2.0500000000000000e+03   1.6653345369377348e-16
   2.0560000000000000e+03   0.0000000000000000e+00
   2.0620000000000000e+03   7.2164496600635175e-16
   2.0680000000000000e+03   3.8857805861880479e-16
   2.0740000000000000e+03   7.2164496600635175e-16
   2.0800000000000000e+03   6.6613381477509392e-16
   2.0860000000000000e+03   1.1657341758564144e-15
   2.0920000000000000e+03   1.2767564783189300e-15
   2.0980000000000000e+03   1.1102230246251565e-15
   2.1040000000000000e+03   1.6098233857064770e-15
   2.1100000000000000e+03   1.6653345369377348e-15
   2.1160000000000000e+03   1.4432899320127035e-15
   2.1220000000000000e+03   1.0547118733938987e-15
   2.1280000000000000e+03   1.3322676295501878e-15
   2.1340000000000000e+03   1.1657341758564144e-15
   2.1400000000000000e+03   1.2212453270876722e-15
   2.1460000000000000e+03   1.0547118733938987e-15
   2.1520000000000000e+03   3.8857805861880479e-16
   2.1580000000000000e+03   1.2767564783189300e-15
   2.1640000000000000e+03   1.6098233857064770e-15
   2.1700000000000000e+03   8.8817841970012523e-16
   2.1760000000000000e+03   1.6098233857064770e-15
   2.1820000000000000e+03   8.3266726846886741e-16
   2.1880000000000000e+03   7.2164496600635175e-16
   2.1940000000000000e+03   1.2767564783189300e-15
   2.2000000000000000e+03   1.4432899320127035e-15
   2.2060000000000000e+03   3.8857805861880479e-16
   2.2120000000000000e+03   1.1657341758564144e-15
   2.2180000000000000e+03   1.2212453270876722e-15
   2.2240000000000000e+03   1.8318679906315083e-15
   2.2300000000000000e+03   1.1657341758564144e-15
   2.2360000000000000e+03   1.6098233857064770e-15
   2.2420000000000000e+03   1.8873791418627661e-15
   2.2480000000000000e+03   1.6098233857064770e-15
   2.2540000000000000e+03   1.6653345369377348e-15
   2.2600000000000000e+03   1.0547118733938987e-15
   2.2660000000000000e+03   7.2164496600635175e-16
   2.2720000000000000e+03   7.2164496600635175e-16
   2.2780000000000000e+03   1.7763568394002505e-15
   2.2840000000000000e+03   1.1102230246251565e-15
   2.2900000000000000e+03   9.4368957093138306e-16
   2.2960000000000000e+03   1.4432899320127035e-15
   2.3020000000000000e+03   1.7763568394002505e-15
   2.3080000000000000e+03   1.4432899320127035e-15
   2.3140000000000000e+03   1.1102230246251565e-15
   2.3200000000000000e+03   1.4432899320127035e-15
   2.3260000000000000e+03   1.8318679906315083e-15
   2.3320000000000000e+03   1.2767564783189300e-15
   2.3380000000000000e+03   4.4408920985006262e-16
   2.3440000000000000e+03   5.5511151231257827e-17
   2.3500000000000000e+03   1.6653345369377348e-16
   2.3560000000000000e+03   1.6653345369377348e-16
   2.3620000000000000e+03   2.7755575615628914e-16
   2.3680000000000000e+03   0.0000000000000000e+00
   2.3740000000000000e+03   0.0000000000000000e+00
   2.3800000000000000e+03   2.7755575615628914e-16
   2.3860000000000000e+03   3.3306690738754696e-16
   2.3920000000000000e+03   1.6653345369377348e-16
   2.3980000000000000e+03   5.5511151231257827e-17
   2.4040000000000000e+03   5.5511151231257827e-16
   2.4100000000000000e+03   0.0000000000000000e+00
   2.4160000000000000e+03   3.8857805861880479e-16
   2.4220000000000000e+03   4.4408920985006262e-16
   2.4280000000000000e+03   2.7755575615628914e-16
   2.4340000000000000e+03   3.3306690738754696e-16
   2.4400000000000000e+03   6.1062266354383610e-16
   2.4460000000000000e+03   6.6613381477509392e-16
   2.4520000000000000e+03   8.3266726846886741e-16
   2.4580000000000000e+03   1.1657341758564144e-15
   2.4640000000000000e+03   1.2767564783189300e-15
   2.4700000000000000e+03   1.2212453270876722e-15
   2.4760000000000000e+03   1.0547118733938987e-15
   2.4820000000000000e+03   1.0547118733938987e-15
   2.4880000000000000e+03   9.4368957093138306e-16
   2.4940000000000000e+03   1.2212453270876722e-15
   2.5000000000000000e+03   1.3322676295501878e-15
   2.5060000000000000e+03   1.3877787807814457e-15
   2.5120000000000000e+03   1.3322676295501878e-15
   2.5180000000000000e+03   1.0547118733938987e-15
   2.5240000000000000e+03   1.3877787807814457e-15
   2.5300000000000000e+03   1.5543122344752192e-15
   2.5360000000000000e+03   1.3322676295501878e-15
   2.5420000000000000e+03   1.6098233857064770e-15
   2.5480000000000000e+03   1.4988010832439613e-15
   2.5540000000000000e+03   1.7763568394002505e-15
   2.5600000000000000e+03   1.5543122344752192e-15
   2.5660000000000000e+03   1.4432899320127035e-15
   2.5720000000000000e+03   1.7763568394002505e-15
   2.5780000000000000e+03   1.4432899320127035e-15
   2.5840000000000000e+03   1.4988010832439613e-15
   2.5900000000000000e+03   1.6098233857064770e-15


==> data.hist.ex3b.min.txt <==
   4.0000000000000000e+00   1.3920682138033200e-01
   1.0000000000000000e+01   6.5941380505353225e-02
   1.6000000000000000e+01   4.6433541823307292e-02
   2.2000000000000000e+01   3.3489479496161281e-02
   2.8000000000000000e+01   2.7736720994430673e-02
   3.4000000000000000e+01   2.2743451278199090e-02
   4.0000000000000000e+01   2.0457818190936655e-02
   4.6000000000000000e+01   1.8747076683978861e-02
   5.2000000000000000e+01   1.7008529093780249e-02
   5.8000000000000000e+01   1.5193469209178400e-02
   6.4000000000000000e+01   1.3045338966581593e-02
   7.0000000000000000e+01   1.1353476004139862e-02
   7.6000000000000000e+01   1.0200634993844764e-02
   8.2000000000000000e+01   9.3046773667586798e-03
   8.8000000000000000e+01   8.4369273698851558e-03
   9.4000000000000000e+01   7.6782589032643404e-03
   1.0000000000000000e+02   7.1374490229761051e-03
   1.0600000000000000e+02   6.5785862017148930e-03
   1.1200000000000000e+02   6.0772611190827736e-03
   1.1800000000000000e+02   5.4414821762192233e-03
   1.2400000000000000e+02   4.9159875778427928e-03
   1.3000000000000000e+02   4.4459803079665971e-03
   1.3600000000000000e+02   4.0992908092910892e-03
   1.4200000000000000e+02   3.8135870332249673e-03
   1.4800000000000000e+02   3.5660808309665023e-03
   1.5400000000000000e+02   3.3501485713889516e-03
   1.6000000000000000e+02   3.1651311101444013e-03
   1.6600000000000000e+02   3.0110275619137997e-03
   1.7200000000000000e+02   2.8075989286608129e-03
   1.7800000000000000e+02   2.6668689252950673e-03
   1.8400000000000000e+02   2.5491499401286161e-03
   1.9000000000000000e+02   2.4249539838328924e-03
   1.9600000000000000e+02   2.2254809640233717e-03
   2.0200000000000000e+02   1.8050585635538184e-03
   2.0800000000000000e+02   1.5926327624310526e-03
   2.1400000000000000e+02   1.4898054826817024e-03
   2.2000000000000000e+02   1.4511204588686548e-03
   2.2600000000000000e+02   1.4234942758137973e-03
   2.3200000000000000e+02   1.4087481792952679e-03
   2.3800000000000000e+02   1.3955684216113208e-03
   2.4400000000000000e+02   1.3783455345272881e-03
   2.5000000000000000e+02   1.3549756870558961e-03
   2.5600000000000000e+02   1.2967323847819145e-03
   2.6200000000000000e+02   1.1844667037753838e-03
   2.6800000000000000e+02   9.0917922174318889e-04
   2.7400000000000000e+02   6.1573357490819335e-04
   2.8000000000000000e+02   3.7072321797682430e-04
   2.8600000000000000e+02   2.6184873179085542e-04
   2.9200000000000000e+02   2.1373804952250003e-04
   2.9800000000000000e+02   1.8591844040823666e-04
   3.0400000000000000e+02   1.5770519050525345e-04
   3.1000000000000000e+02   1.3313161858796274e-04
   3.1600000000000000e+02   1.1992934001918074e-04
   3.2200000000000000e+02   1.0465640353925860e-04
   3.2800000000000000e+02   9.0570956400718491e-05
   3.3400000000000000e+02   7.7171512046552413e-05
   3.4000000000000000e+02   6.7111962171420678e-05
   3.4600000000000000e+02   5.8282649591803412e-05
   3.5200000000000000e+02   4.9447049511913981e-05
   3.5800000000000000e+02   3.8419359077398714e-05
   3.6400000000000000e+02   3.0119676773315016e-05
   3.7000000000000000e+02   2.5372392602852315e-05
   3.7600000000000000e+02   2.0985606956223511e-05
   3.8200000000000000e+02   1.7881301746631127e-05
   3.8800000000000000e+02   1.4430614326396457e-05
   3.9400000000000000e+02   1.1099580806703821e-05
   4.0000000000000000e+02   8.9879255417766972e-06
   4.0600000000000000e+02   8.1091771011789502e-06
   4.1200000000000000e+02   7.5858311809745820e-06
   4.1800000000000000e+02   7.1206571594041503e-06
   4.2400000000000000e+02   6.0722923799575714e-06
   4.3000000000000000e+02   5.6050424322034737e-06
   4.3600000000000000e+02   4.9821285278438049e-06
   4.4200000000000000e+02   4.7522364191958637e-06
   4.4800000000000000e+02   4.3893980522902816e-06
   4.5400000000000000e+02   4.1807507319223782e-06
   4.6000000000000000e+02   3.9144347619857883e-06
   4.6600000000000000e+02   3.7275312558930369e-06
   4.7200000000000000e+02   3.5497292361391826e-06
   4.7800000000000000e+02   3.4247494101332602e-06
   4.8400000000000000e+02   3.2238774893136391e-06
   4.9000000000000000e+02   2.8883924866439240e-06
   4.9600000000000000e+02   2.6537699309102901e-06
   5.0200000000000000e+02   2.4186469912471607e-06
   5.0800000000000000e+02   2.0756652633298128e-06
   5.1400000000000000e+02   1.6314676030754942e-06
   5.2000000000000000e+02   1.4376870197089922e-06
   5.2600000000000000e+02   1.3181368647381198e-06
   5.3200000000000000e+02   1.0531877903196358e-06
   5.3800000000000000e+02   8.5917899113622988e-07
   5.4400000000000000e+02   7.1125244206977131e-07
   5.5000000000000000e+02   6.2938742410715599e-07
   5.5600000000000000e+02   5.2776321116543984e-07
   5.6200000000000000e+02   4.4599066919474937e-07
   5.6800000000000000e+02   3.6497562967599106e-07
   5.7400000000000000e+02   3.0387287728987113e-07
   5.8000000000000000e+02   2.4438312563759921e-07
   5.8600000000000000e+02   2.0362287586877387e-07
   5.9200000000000000e+02   1.8460438869422665e-07
   5.9800000000000000e+02   1.6711187445666610e-07
   6.0400000000000000e+02   1.4941658304146090e-07
   6.1000000000000000e+02   1.2734482721392295e-07
   6.1600000000000000e+02   1.0856659929229812e-07
   6.2200000000000000e+02   9.1716959443768724e-08
   6.2800000000000000e+02   6.8080005140736671e-08
   6.3400000000000000e+02   5.5973164511322060e-08
   6.4000000000000000e+02   4.9811440720726706e-08
   6.4600000000000000e+02   3.7478948827144969e-08
   6.5200000000000000e+02   3.2700872258303870e-08
   6.5800000000000000e+02   2.8353619866902657e-08
   6.6400000000000000e+02   2.6088111117444739e-08
   6.7000000000000000e+02   2.0197495784906629e-08
   6.7600000000000000e+02   1.5925412860510503e-08
   6.8200000000000000e+02   1.1541845604690765e-08
   6.8800000000000000e+02   9.2133502895084401e-09
   6.9400000000000000e+02   7.3988468790283160e-09
   7.0000000000000000e+02   6.1540084592918293e-09
   7.0600000000000000e+02   5.1129440362552431e-09
   7.1200000000000000e+02   4.2075103063102248e-09
   7.1800000000000000e+02   3.5229871785677838e-09
   7.2400000000000000e+02   2.7606593123704129e-09
   7.3000000000000000e+02   2.2975719302358727e-09
   7.3600000000000000e+02   1.6318087916068064e-09
   7.4200000000000000e+02   1.2107493295703681e-09
   7.4800000000000000e+02   1.0083704184149500e-09
   7.5400000000000000e+02   8.9763791148375627e-10
   7.6000000000000000e+02   6.8046878765395946e-10
   7.6600000000000000e+02   5.6944990986084604e-10
   7.7200000000000000e+02   5.0048240443460734e-10
   7.7800000000000000e+02   4.2774518085528235e-10
   7.8400000000000000e+02   3.7205963939086761e-10
   7.9000000000000000e+02   3.3180409429126728e-10
   7.9600000000000000e+02   2.7801810755911233e-10
   8.0200000000000000e+02   2.3992902575733360e-10
   8.0800000000000000e+02   1.9491809782976738e-10
   8.1400000000000000e+02   1.6706650266765793e-10
   8.2000000000000000e+02   1.5059092666434848e-10
   8.2600000000000000e+02   1.4053447966975996e-10
   8.3200000000000000e+02   1.2177746408926354e-10
   8.3800000000000000e+02   1.0999050162417007e-10
   8.4400000000000000e+02   8.8134627851052527e-11
   8.5000000000000000e+02   7.5911687417822005e-11
   8.5600000000000000e+02   5.5540945757479032e-11
   8.6200000000000000e+02   4.7730721068270365e-11
   8.6800000000000000e+02   4.3864197430548701e-11
   8.7400000000000000e+02   3.8867710916087872e-11
   8.8000000000000000e+02   3.3585760908505513e-11
   8.8600000000000000e+02   2.8456794104285421e-11
   8.9200000000000000e+02   2.2515174295280327e-11
   8.9800000000000000e+02   1.8636914819562811e-11
   9.0400000000000000e+02   1.6543727976089939e-11
   9.1000000000000000e+02   1.4757700812252639e-11
   9.1600000000000000e+02   1.2590907049608857e-11
   9.2200000000000000e+02   1.0698237543245448e-11
   9.2800000000000000e+02   8.7740406303285501e-12
   9.3400000000000000e+02   6.9815146502491543e-12
   9.4000000000000000e+02   5.3493797932957499e-12
   9.4600000000000000e+02   3.9467425638414766e-12
   9.5200000000000000e+02   3.2840291900801399e-12
   9.5800000000000000e+02   2.8062823332480891e-12
   9.6400000000000000e+02   2.4139412257290216e-12
   9.7000000000000000e+02   1.8569849434199592e-12
   9.7600000000000000e+02   1.6597327895731540e-12
   9.8200000000000000e+02   1.5414748470721218e-12
   9.8800000000000000e+02   1.3389862135726460e-12
   9.9400000000000000e+02   1.1214220741254111e-12
   1.0000000000000000e+03   8.9540072405192017e-13
   1.0060000000000000e+03   7.6222979750878439e-13
   1.0120000000000000e+03   6.4140695792830327e-13
   1.0180000000000000e+03   4.8536272657245805e-13
   1.0240000000000000e+03   4.1067073786732466e-13
   1.0300000000000000e+03   3.4011411308848549e-13
   1.0360000000000000e+03   2.9008219437631766e-13
   1.0420000000000000e+03   2.4518375611043419e-13
   1.0480000000000000e+03   2.1216969153803333e-13
   1.0540000000000000e+03   1.7446471784615669e-13
   1.0600000000000000e+03   1.4699569686471570e-13
   1.0660000000000000e+03   1.1905092796998806e-13
   1.0720000000000000e+03   9.5517235614017704e-14
   1.0780000000000000e+03   6.5559970646722476e-14
   1.0840000000000000e+03   4.2795628152347831e-14
   1.0900000000000000e+03   3.3636505039624787e-14
   1.0960000000000000e+03   2.9201792893507328e-14
   1.1020000000000000e+03   2.5750777378485967e-14
   1.1080000000000000e+03   2.0704033106000441e-14
   1.1140000000000000e+03   1.6944453652689706e-14
   1.1200000000000000e+03   1.3084910759075807e-14
   1.1260000000000000e+03   1.0563707027178015e-14
   1.1320000000000000e+03   8.9821813181734100e-15
   1.1380000000000000e+03   7.4919454320920842e-15
   1.1440000000000000e+03   5.5842917096038391e-15
   1.1500000000000000e+03   4.4489151945770189e-15
   1.1560000000000000e+03   3.5874081483200371e-15
   1.1620000000000000e+03   3.1281401080551774e-15
   1.1680000000000000e+03   2.4357686007059343e-15
   1.1740000000000000e+03   1.8551783373399466e-15
   1.1800000000000000e+03   1.1638910321631890e-15
   1.1860000000000000e+03   8.5944706212925936e-16
   1.1920000000000000e+03   6.5995386239192655e-16
   1.1980000000000000e+03   5.3852321907355005e-16
   1.2040000000000000e+03   5.3808953820455585e-16
   1.2100000000000000e+03   4.3411454986319598e-16
   1.2160000000000000e+03   3.7697709537320989e-16
   1.2220000000000000e+03   2.4394548880923850e-16
   1.2280000000000000e+03   1.8247122562931040e-16
   1.2340000000000000e+03   1.2197274440461925e-16
   1.2400000000000000e+03   9.4542429440735987e-17
   1.2460000000000000e+03   7.2749965773777348e-17
   1.2520000000000000e+03   4.8789097761847700e-17
   1.2580000000000000e+03   2.4502969098172400e-17
   1.2640000000000000e+03   6.7220534694101275e-18
   1.2700000000000000e+03   1.1384122811097797e-17
   1.2760000000000000e+03   1.9624059321987630e-17
   1.2820000000000000e+03   2.9598719308854271e-17
   1.2880000000000000e+03   5.1282762758564360e-17
   1.2940000000000000e+03   5.6161672534749130e-17
   1.3000000000000000e+03   6.5485811218124468e-17
   1.3060000000000000e+03   6.6895274042355624e-17
   1.3120000000000000e+03   8.7495115319580208e-17
   1.3180000000000000e+03   5.8330076879720139e-17
   1.3240000000000000e+03   5.4535369276020873e-17
   1.3300000000000000e+03   4.4560709289154232e-17
   1.3360000000000000e+03   5.5727991665754928e-17
   1.3420000000000000e+03   5.2692225582795515e-17
   1.3480000000000000e+03   6.1040582310933900e-17
   1.3540000000000000e+03   6.0064800355696946e-17
   1.3600000000000000e+03   6.3208986655904909e-17
   1.3660000000000000e+03   5.9739539703951294e-17
   1.3720000000000000e+03   6.1474263179928101e-17
   1.3780000000000000e+03   5.8872177965962891e-17
   1.3840000000000000e+03   5.8004816227974487e-17
   1.3900000000000000e+03   5.6595353403743331e-17
   1.3960000000000000e+03   5.8330076879720139e-17
   1.4020000000000000e+03   5.6920614055488983e-17
   1.4080000000000000e+03   5.3017486234541167e-17
   1.4140000000000000e+03   5.7245874707234634e-17
   1.4200000000000000e+03   5.5402731014009277e-17
   1.4260000000000000e+03   5.4860629927766524e-17
   1.4320000000000000e+03   5.5294310796760726e-17
   1.4380000000000000e+03   4.9981720151581754e-17
   1.4440000000000000e+03   5.1933284062055662e-17
   1.4500000000000000e+03   5.3451167103535369e-17
   1.4560000000000000e+03   5.2583805365546965e-17


==> data.hist.ex5.max.txt <==
   4.0000000000000000e+00   3.6027493105869646e-01
   8.0000000000000000e+00   2.4893809155689783e-01
   1.2000000000000000e+01   1.8304025121873990e-01
   1.6000000000000000e+01   1.4512783249050309e-01
   2.0000000000000000e+01   1.1963544321270747e-01
   2.4000000000000000e+01   1.0371755261827231e-01
   2.8000000000000000e+01   9.0501146611983940e-02
   3.2000000000000000e+01   7.9863936290892168e-02
   3.6000000000000000e+01   7.2379866193837517e-02
   4.0000000000000000e+01   6.5943247738990518e-02
   4.4000000000000000e+01   6.0474609650739031e-02
   4.8000000000000000e+01   5.5793275150726407e-02
   5.2000000000000000e+01   5.1803759750040701e-02
   5.6000000000000000e+01   4.8646412123099170e-02
   6.0000000000000000e+01   4.6173288847729421e-02
   6.4000000000000000e+01   4.4050276856898107e-02
   6.8000000000000000e+01   4.2161268886218184e-02
   7.2000000000000000e+01   4.0296933669499491e-02
   7.6000000000000000e+01   3.8580244007428433e-02
   8.0000000000000000e+01   3.7010694981574943e-02
   8.4000000000000000e+01   3.5634642252989734e-02
   8.8000000000000000e+01   3.4250782160076265e-02
   9.2000000000000000e+01   3.2705906029934506e-02
   9.6000000000000000e+01   3.1122979753045454e-02
   1.0000000000000000e+02   2.9605167854690917e-02
   1.0400000000000000e+02   2.8220024750490791e-02
   1.0800000000000000e+02   2.6942933018096027e-02
   1.1200000000000000e+02   2.5710421423500773e-02
   1.1600000000000000e+02   2.4526246067895219e-02
   1.2000000000000000e+02   2.3696682953757819e-02
   1.2400000000000000e+02   2.2584016660955664e-02
   1.2800000000000000e+02   2.1621057142841460e-02
   1.3200000000000000e+02   2.0727167371878741e-02
   1.3600000000000000e+02   1.9773527847496974e-02
   1.4000000000000000e+02   1.8860999472462892e-02
   1.4400000000000000e+02   1.7961264362113205e-02
   1.4800000000000000e+02   1.7056912345752129e-02
   1.5200000000000000e+02   1.6296830909628190e-02
   1.5600000000000000e+02   1.5614653018358737e-02
   1.6000000000000000e+02   1.4864018442367843e-02
   1.6400000000000000e+02   1.4137342875791270e-02
   1.6800000000000000e+02   1.3560668904832318e-02
   1.7200000000000000e+02   1.3043274641232561e-02
   1.7600000000000000e+02   1.2536704245153074e-02
   1.8000000000000000e+02   1.2055194357741716e-02
   1.8400000000000000e+02   1.1602442157373383e-02
   1.8800000000000000e+02   1.1115316336417047e-02
   1.9200000000000000e+02   1.0657201163347230e-02
   1.9600000000000000e+02   1.0374969114784749e-02
   2.0000000000000000e+02   9.9723224208754235e-03
   2.0400000000000000e+02   9.5191646367600580e-03
   2.0800000000000000e+02   9.1066161824898684e-03
   2.1200000000000000e+02   8.7749653760159640e-03
   2.1600000000000000e+02   8.4782433790232536e-03
   2.2000000000000000e+02   8.2115739153109102e-03
   2.2400000000000000e+02   7.9595040400024519e-03
   2.2800000000000000e+02   7.7113136363574641e-03
   2.3200000000000000e+02   7.5022491293724736e-03
   2.3600000000000000e+02   7.3061027913784438e-03
   2.4000000000000000e+02   7.1220707455614818e-03
   2.4400000000000000e+02   6.9423420249963286e-03
   2.4800000000000000e+02   6.7670256664286166e-03
   2.5200000000000000e+02   6.5968150058842712e-03
   2.5600000000000000e+02   6.4336582785342600e-03
   2.6000000000000000e+02   6.2697341505174586e-03
   2.6400000000000000e+02   6.1112169154083906e-03
   2.6800000000000000e+02   6.0024355237172644e-03
   2.7200000000000000e+02   5.9313764314942174e-03
   2.7600000000000000e+02   5.8384095746473186e-03
   2.8000000000000000e+02   5.7263895819610333e-03
   2.8400000000000000e+02   5.6119205026246011e-03
   2.8800000000000000e+02   5.5121725940524557e-03
   2.9200000000000000e+02   5.4238791622827076e-03
   2.9600000000000000e+02   5.3471940979437083e-03
   3.0000000000000000e+02   5.2778252093675926e-03
   3.0400000000000000e+02   5.2046473757864087e-03
   3.0800000000000000e+02   5.1310446812058430e-03
   3.1200000000000000e+02   5.0537879706863409e-03
   3.1600000000000000e+02   4.9799774878429570e-03
   3.2000000000000000e+02   4.9057199257458439e-03
   3.2400000000000000e+02   4.8343464722940821e-03
   3.2800000000000000e+02   4.7646396084863873e-03
   3.3200000000000000e+02   4.6898219016835441e-03
   3.3600000000000000e+02   4.6167775909412567e-03
   3.4000000000000000e+02   4.5495701900205576e-03
   3.4400000000000000e+02   4.4971877301855923e-03
   3.4800000000000000e+02   4.4603642397275101e-03
   3.5200000000000000e+02   4.4182341109275658e-03
   3.5600000000000000e+02   4.3687202063475983e-03
   3.6000000000000000e+02   4.3117787788923279e-03
   3.6400000000000000e+02   4.2551462345794544e-03
   3.6800000000000000e+02   4.2002570024843866e-03
   3.7200000000000000e+02   4.1533352955535063e-03
   3.7600000000000000e+02   4.1115111303113849e-03
   3.8000000000000000e+02   4.0701290383888811e-03
   3.8400000000000000e+02   4.0342265246656739e-03
   3.8800000000000000e+02   3.9984652967701706e-03
   3.9200000000000000e+02   3.9628167402684378e-03
   3.9600000000000000e+02   3.9228233528241230e-03
   4.0000000000000000e+02   3.8801660214705658e-03
   4.0400000000000000e+02   3.8381678089159932e-03
   4.0800000000000000e+02   3.7986238816227758e-03
   4.1200000000000000e+02   3.7631961019662930e-03
   4.1600000000000000e+02   3.7324405990504239e-03
   4.2000000000000000e+02   3.7080753584690651e-03
   4.2400000000000000e+02   3.6884831454458977e-03
   4.2800000000000000e+02   3.6655759649646402e-03
   4.3200000000000000e+02   3.6379774781158947e-03
   4.3600000000000000e+02   3.6035725882833658e-03
   4.4000000000000000e+02   3.5615636522829952e-03
   4.4400000000000000e+02   3.5128948821530059e-03
   4.4800000000000000e+02   3.4629272793624821e-03
   4.5200000000000000e+02   3.4138544158713868e-03
   4.5600000000000000e+02   3.3625619583746991e-03
   4.6000000000000000e+02   3.3115386360481613e-03
   4.6400000000000000e+02   3.2507709517652916e-03
   4.6800000000000000e+02   3.1824909845504790e-03
   4.7200000000000000e+02   3.0980164771113872e-03
   4.7600000000000000e+02   2.9965209274758209e-03
   4.8000000000000000e+02   2.8873524691341856e-03
   4.8400000000000000e+02   2.7773315710193369e-03
   4.8800000000000000e+02   2.6799799094779919e-03
   4.9200000000000000e+02   2.5935636083060931e-03
   4.9600000000000000e+02   2.5167879150872485e-03
   5.0000000000000000e+02   2.4513636327140320e-03
   5.0400000000000000e+02   2.3788384843377308e-03
   5.0800000000000000e+02   2.2949150951723229e-03
   5.1200000000000000e+02   2.1952155632724013e-03
   5.1600000000000000e+02   2.0859882416837117e-03
   5.2000000000000000e+02   1.9715196639897847e-03
   5.2400000000000000e+02   1.8652498248359350e-03
   5.2800000000000000e+02   1.7682742135450846e-03
   5.3200000000000000e+02   1.6793361020633890e-03
   5.3600000000000000e+02   1.6091367963270153e-03
   5.4000000000000000e+02   1.5438941353187463e-03
   5.4400000000000000e+02   1.4850059096707113e-03
   5.4800000000000000e+02   1.4287239376655769e-03
   5.5200000000000000e+02   1.3774489436485515e-03
   5.5600000000000000e+02   1.3328002539230166e-03
   5.6000000000000000e+02   1.2951045719312715e-03
   5.6400000000000000e+02   1.2632522130633372e-03
   5.6800000000000000e+02   1.2362642803005475e-03
   5.7200000000000000e+02   1.2142320541337348e-03
   5.7600000000000000e+02   1.1955887044691194e-03
   5.8000000000000000e+02   1.1756159210555284e-03
   5.8400000000000000e+02   1.1549314162550006e-03
   5.8800000000000000e+02   1.1333923948871893e-03
   5.9200000000000000e+02   1.1106349128017223e-03
   5.9600000000000000e+02   1.0871628494634189e-03
   6.0000000000000000e+02   1.0638994257199386e-03
   6.0400000000000000e+02   1.0416193861191303e-03
   6.0800000000000000e+02   1.0200710222008080e-03
   6.1200000000000000e+02   1.0007180110176428e-03
   6.1600000000000000e+02   9.8058928796962430e-04
   6.2000000000000000e+02   9.6241671278896046e-04
   6.2400000000000000e+02   9.4577033297882362e-04
   6.2800000000000000e+02   9.3101897453862215e-04
   6.3200000000000000e+02   9.1844292221265889e-04
   6.3600000000000000e+02   9.0765323144958998e-04
   6.4000000000000000e+02   8.9864839471076596e-04
   6.4400000000000000e+02   8.9058174481171370e-04
   6.4800000000000000e+02   8.8278361873772582e-04
   6.5200000000000000e+02   8.7599077080957599e-04
   6.5600000000000000e+02   8.6951683952152248e-04
   6.6000000000000000e+02   8.6281025304080217e-04
   6.6400000000000000e+02   8.5534245135154841e-04
   6.6800000000000000e+02   8.4698287018436513e-04
   6.7200000000000000e+02   8.3748784603654425e-04
   6.7600000000000000e+02   8.2708307210510590e-04
   6.8000000000000000e+02   8.1580846929196760e-04
   6.8400000000000000e+02   8.0388066285908000e-04
   6.8800000000000000e+02   7.9314579728173573e-04
   6.9200000000000000e+02   7.8191236999436420e-04
   6.9600000000000000e+02   7.7102537048667763e-04
   7.0000000000000000e+02   7.6054240537370976e-04
   7.0400000000000000e+02   7.5112706101054805e-04
   7.0800000000000000e+02   7.4280795996695126e-04
   7.1200000000000000e+02   7.3567116434980484e-04
   7.1600000000000000e+02   7.2942853138502350e-04
   7.2000000000000000e+02   7.2394279492271618e-04
   7.2400000000000000e+02   7.1918132340009766e-04
   7.2800000000000000e+02   7.1490491262027334e-04
   7.3200000000000000e+02   7.1032780859103806e-04
   7.3600000000000000e+02   7.0548962148309080e-04
   7.4000000000000000e+02   7.0030320556835335e-04
   7.4400000000000000e+02   6.9444953738151405e-04
   7.4800000000000000e+02   6.8791895110931200e-04
   7.5200000000000000e+02   6.8060297940297776e-04
   7.5600000000000000e+02   6.7276248121606042e-04
   7.6000000000000000e+02   6.6448853849976341e-04
   7.6400000000000000e+02   6.5636750682473988e-04
   7.6800000000000000e+02   6.4717504496991651e-04
   7.7200000000000000e+02   6.3829140247395610e-04
   7.7600000000000000e+02   6.2991279440660630e-04
   7.8000000000000000e+02   6.2236566436935092e-04
   7.8400000000000000e+02   6.1569142840012248e-04
   7.8800000000000000e+02   6.0977636734316221e-04
   7.9200000000000000e+02   6.0461483355367385e-04
   7.9600000000000000e+02   5.9980055053288073e-04
   8.0000000000000000e+02   5.9487232573707249e-04
   8.0400000000000000e+02   5.9033393547891500e-04
   8.0800000000000000e+02   5.8601426011239965e-04
   8.1200000000000000e+02   5.8146457635577242e-04
   8.1600000000000000e+02   5.7629345101473106e-04
   8.2000000000000000e+02   5.7022242463533601e-04
   8.2400000000000000e+02   5.6295668800288023e-04
   8.2800000000000000e+02   5.5430150370960884e-04
   8.3200000000000000e+02   5.4413104066775020e-04
   8.3600000000000000e+02   5.3255595666257260e-04
   8.4000000000000000e+02   5.2130032957975470e-04
   8.4400000000000000e+02   5.0866108410374533e-04
   8.4800000000000000e+02   4.9552051519197171e-04
   8.5200000000000000e+02   4.8231278538379829e-04
   8.5600000000000000e+02   4.7016258971954716e-04
   8.6000000000000000e+02   4.5914717140282946e-04
   8.6400000000000000e+02   4.4969621599955101e-04
   8.6800000000000000e+02   4.4151858272745148e-04
   8.7200000000000000e+02   4.3457835336502271e-04
   8.7600000000000000e+02   4.2878746866892303e-04
   8.8000000000000000e+02   4.2345092047102462e-04
   8.8400000000000000e+02   4.1742022618218577e-04
   8.8800000000000000e+02   4.1075868470141774e-04
   8.9200000000000000e+02   4.0352931555265315e-04
   8.9600000000000000e+02   3.9537689985613689e-04
   9.0000000000000000e+02   3.8656066900821795e-04
   9.0400000000000000e+02   3.7701556825997518e-04
   9.0800000000000000e+02   3.6733093999008481e-04
   9.1200000000000000e+02   3.5778688765875089e-04
   9.1600000000000000e+02   3.4893308475092422e-04
   9.2000000000000000e+02   3.3951020690270450e-04
   9.2400000000000000e+02   3.3088577001449959e-04
   9.2800000000000000e+02   3.2319945534109440e-04
   9.3200000000000000e+02   3.1661422507645032e-04
   9.3600000000000000e+02   3.1097065938612278e-04
   9.4000000000000000e+02   3.0613474547225294e-04
   9.4400000000000000e+02   3.0203523212457561e-04
   9.4800000000000000e+02   2.9837100807217354e-04
   9.5200000000000000e+02   2.9480621161170895e-04
   9.5600000000000000e+02   2.9164800936909430e-04
   9.6000000000000000e+02   2.8880708857947912e-04
   9.6400000000000000e+02   2.8600390228428196e-04
   9.6800000000000000e+02   2.8309164630535566e-04
   9.7200000000000000e+02   2.7999116025478887e-04
   9.7600000000000000e+02   2.7668684851089864e-04
   9.8000000000000000e+02   2.7317373814961243e-04
   9.8400000000000000e+02   2.6950779791101720e-04
   9.8800000000000000e+02   2.6579119942693463e-04
   9.9200000000000000e+02   2.6247408346680157e-04
   9.9600000000000000e+02   2.5898304746918566e-04
   1.0000000000000000e+03   2.5549004852576385e-04
   1.0040000000000000e+03   2.5203862984957137e-04
   1.0080000000000000e+03   2.4882405214776693e-04
   1.0120000000000000e+03   2.4577617481469360e-04
   1.0160000000000000e+03   2.4298086094964866e-04
   1.0200000000000000e+03   2.4032262804707383e-04
   1.0240000000000000e+03   2.3781455225424519e-04
   1.0280000000000000e+03   2.3546057287204825e-04
   1.0320000000000000e+03   2.3321928512276546e-04
   1.0360000000000000e+03   2.3086067258681897e-04
   1.0400000000000000e+03   2.2838616485443275e-04
   1.0440000000000000e+03   2.2580143892447779e-04
   1.0480000000000000e+03   2.2291505795257738e-04
   1.0520000000000000e+03   2.1977354435198659e-04
   1.0560000000000000e+03   2.1627592958861630e-04
   1.0600000000000000e+03   2.1255766669647791e-04
   1.0640000000000000e+03   2.0866656419238350e-04
   1.0680000000000000e+03   2.0479288687036412e-04
   1.0720000000000000e+03   2.0027484113604999e-04
   1.0760000000000000e+03   1.9562947110007833e-04
   1.0800000000000000e+03   1.9099927694510299e-04
   1.0840000000000000e+03   1.8658694987294666e-04
   1.0880000000000000e+03   1.8241556741205311e-04
   1.0920000000000000e+03   1.7855501672281449e-04
   1.0960000000000000e+03   1.7504142623592234e-04
   1.1000000000000000e+03   1.7173054343966321e-04
   1.1040000000000000e+03   1.6833667934523788e-04
   1.1080000000000000e+03   1.6508863279585118e-04
   1.1120000000000000e+03   1.6193817909138097e-04
   1.1160000000000000e+03   1.5860970808012631e-04
   1.1200000000000000e+03   1.5498745244690859e-04
   1.1240000000000000e+03   1.5098441676864027e-04
   1.1280000000000000e+03   1.4665526708490528e-04
   1.1320000000000000e+03   1.4202930250972745e-04
   1.1360000000000000e+03   1.3722240192459711e-04
   1.1400000000000000e+03   1.3240538623360276e-04
   1.1440000000000000e+03   1.2812639755810373e-04
   1.1480000000000000e+03   1.2366564136712110e-04
   1.1520000000000000e+03   1.1920483457950048e-04
   1.1560000000000000e+03   1.1480165750443749e-04
   1.1600000000000000e+03   1.1069271872032882e-04
   1.1640000000000000e+03   1.0678159755805883e-04
   1.1680000000000000e+03   1.0320601318569711e-04
   1.1720000000000000e+03   9.9800808590511103e-05
   1.1760000000000000e+03   9.6617028422341100e-05
   1.1800000000000000e+03   9.3667267321295711e-05
   1.1840000000000000e+03   9.0914026682376026e-05
   1.1880000000000000e+03   8.8143210622226853e-05
   1.1920000000000000e+03   8.5387231252509466e-05
   1.1960000000000000e+03   8.2707999124576048e-05
   1.2000000000000000e+03   7.9942722596593185e-05
   1.2040000000000000e+03   7.7209874258854505e-05
   1.2080000000000000e+03   7.4471852953617024e-05
   1.2120000000000000e+03   7.1861125839789430e-05
   1.2160000000000000e+03   6.9408989124553067e-05
   1.2200000000000000e+03   6.7192259214143846e-05
   1.2240000000000000e+03   6.4846574435395432e-05
   1.2280000000000000e+03   6.2639059489555393e-05
   1.2320000000000000e+03   6.0614981185480588e-05
   1.2360000000000000e+03   5.8822057938057171e-05
   1.2400000000000000e+03   5.7234485157930948e-05
   1.2440000000000000e+03   5.5855883776545490e-05
   1.2480000000000000e+03   5.4661133361388892e-05
   1.2520000000000000e+03   5.3588390203307412e-05
   1.2560000000000000e+03   5.2533769391183149e-05
   1.2600000000000000e+03   5.1569097692771848e-05
   1.2640000000000000e+03   5.0688842978208193e-05
   1.2680000000000000e+03   4.9808574346998924e-05
   1.2720000000000000e+03   4.8908828804372639e-05
   1.2760000000000000e+03   4.7974237831871491e-05
   1.2800000000000000e+03   4.7032294003712671e-05
   1.2840000000000000e+03   4.6094744053370995e-05
   1.2880000000000000e+03   4.5182558922607363e-05
   1.2920000000000000e+03   4.4320322197477502e-05
   1.2960000000000000e+03   4.3582719949086801e-05
   1.3000000000000000e+03   4.2834534443425554e-05
   1.3040000000000000e+03   4.2097914058403241e-05
   1.3080000000000000e+03   4.1375664394660561e-05
   1.3120000000000000e+03   4.0697735465777818e-05
   1.3160000000000000e+03   4.0044922267501448e-05
   1.3200000000000000e+03   3.9438270115543794e-05
   1.3240000000000000e+03   3.8842539359928985e-05
   1.3280000000000000e+03   3.8267200535235801e-05
   1.3320000000000000e+03   3.7713516299442418e-05
   1.3360000000000000e+03   3.7192352434711751e-05
   1.3400000000000000e+03   3.6683985155439025e-05
   1.3440000000000000e+03   3.6189789348828327e-05
   1.3480000000000000e+03   3.5719088622321316e-05
   1.3520000000000000e+03   3.5237456056380623e-05
   1.3560000000000000e+03   3.4763873592469352e-05
   1.3600000000000000e+03   3.4290073136489241e-05
   1.3640000000000000e+03   3.3834049919856390e-05
   1.3680000000000000e+03   3.3398755416857995e-05
   1.3720000000000000e+03   3.2995595904972141e-05
   1.3760000000000000e+03   3.2555107251752702e-05
   1.3800000000000000e+03   3.2120965859361306e-05
   1.3840000000000000e+03   3.1703490349310748e-05
   1.3880000000000000e+03   3.1314852495412104e-05
   1.3920000000000000e+03   3.0955554764844351e-05
   1.3960000000000000e+03   3.0633075606911753e-05
   1.4000000000000000e+03   3.0343440950986178e-05
   1.4040000000000000e+03   3.0075976831800411e-05
   1.4080000000000000e+03   2.9804357200458043e-05
   1.4120000000000000e+03   2.9545778521988808e-05
   1.4160000000000000e+03   2.9301387159841319e-05
   1.4200000000000000e+03   2.9047220290290277e-05
   1.4240000000000000e+03   2.8778252036842922e-05
   1.4280000000000000e+03   2.8488177598373632e-05
   1.4320000000000000e+03   2.8186610782521271e-05
   1.4360000000000000e+03   2.7878068045716908e-05
   1.4400000000000000e+03   2.7568815128331536e-05
   1.4440000000000000e+03   2.7267672349728933e-05
   1.4480000000000000e+03   2.7000874144200715e-05
   1.4520000000000000e+03   2.6721026533671477e-05
   1.4560000000000000e+03   2.6434644454620404e-05
   1.4600000000000000e+03   2.6142326228217883e-05
   1.4640000000000000e+03   2.5855447342126858e-05
   1.4680000000000000e+03   2.5567405013693367e-05
   1.4720000000000000e+03   2.5289058450894686e-05
   1.4760000000000000e+03   2.5002431608078801e-05
   1.4800000000000000e+03   2.4712472525667550e-05
   1.4840000000000000e+03   2.4418942711434966e-05
   1.4880000000000000e+03   2.4135116281409630e-05
   1.4920000000000000e+03   2.3859403991077777e-05
   1.4960000000000000e+03   2.3590432470466105e-05
   1.5000000000000000e+03   2.3332634147554820e-05
   1.5040000000000000e+03   2.3064170935893635e-05
   1.5080000000000000e+03   2.2794419345828487e-05
   1.5120000000000000e+03   2.2517114644071690e-05
   1.5160000000000000e+03   2.2239585172889598e-05
   1.5200000000000000e+03   2.1962073680437122e-05
   1.5240000000000000e+03   2.1689471451646902e-05
   1.5280000000000000e+03   2.1372692655674541e-05
   1.5320000000000000e+03   2.1036812177133157e-05
   1.5360000000000000e+03   2.0688811955493769e-05
   1.5400000000000000e+03   2.0338837723676839e-05
   1.5440000000000000e+03   1.9991964718468758e-05
   1.5480000000000000e+03   1.9661658511860303e-05
   1.5520000000000000e+03   1.9347657418178343e-05
   1.5560000000000000e+03   1.9044970819726004e-05
   1.5600000000000000e+03   1.8726334141350165e-05
   1.5640000000000000e+03   1.8411752678804127e-05
   1.5680000000000000e+03   1.8106313669719043e-05
   1.5720000000000000e+03   1.7782614561867582e-05
   1.5760000000000000e+03   1.7437583001878032e-05
   1.5800000000000000e+03   1.7064564963087392e-05
   1.5840000000000000e+03   1.6679773992445135e-05
   1.5880000000000000e+03   1.6292803710626913e-05
   1.5920000000000000e+03   1.5912935756090540e-05
   1.5960000000000000e+03   1.5552937387197652e-05
   1.6000000000000000e+03   1.5243025686451084e-05
   1.6040000000000000e+03   1.4931273717544435e-05
   1.6080000000000000e+03   1.4623506598976377e-05
   1.6120000000000000e+03   1.4321225878410893e-05
   1.6160000000000000e+03   1.4035472496010115e-05
   1.6200000000000000e+03   1.3759661162904280e-05
   1.6240000000000000e+03   1.3505033614524820e-05
   1.6280000000000000e+03   1.3253213957953314e-05
   1.6320000000000000e+03   1.3009383709627897e-05
   1.6360000000000000e+03   1.2771970961833468e-05
   1.6400000000000000e+03   1.2547122063000238e-05
   1.6440000000000000e+03   1.2330872527499537e-05
   1.6480000000000000e+03   1.2121438960233100e-05
   1.6520000000000000e+03   1.1923298006699667e-05
   1.6560000000000000e+03   1.1720055792308059e-05
   1.6600000000000000e+03   1.1521167481154393e-05
   1.6640000000000000e+03   1.1323352766878791e-05
   1.6680000000000000e+03   1.1132321390383559e-05
   1.6720000000000000e+03   1.0948739962546306e-05
   1.6760000000000000e+03   1.0774702342342124e-05
   1.6800000000000000e+03   1.0582471262621240e-05
   1.6840000000000000e+03   1.0390075559696399e-05
   1.6880000000000000e+03   1.0202854268670514e-05
   1.6920000000000000e+03   1.0025533597968206e-05
   1.6960000000000000e+03   9.8601296735223443e-06
   1.7000000000000000e+03   9.7114067815207150e-06
   1.7040000000000000e+03   9.5761128362514825e-06
   1.7080000000000000e+03   9.4507520134179401e-06
   1.7120000000000000e+03   9.3231583833119913e-06
   1.7160000000000000e+03   9.2039146575295661e-06
   1.7200000000000000e+03   9.0968129480284432e-06
   1.7240000000000000e+03   8.9906795002203665e-06
   1.7280000000000000e+03   8.8842242210729339e-06
   1.7320000000000000e+03   8.7747263007864618e-06
   1.7360000000000000e+03   8.6664542617853613e-06
   1.7400000000000000e+03   8.5610910789402084e-06
   1.7440000000000000e+03   8.4594198525023145e-06
   1.7480000000000000e+03   8.3633743485078682e-06
   1.7520000000000000e+03   8.2795210276653819e-06
   1.7560000000000000e+03   8.1928316180146510e-06
   1.7600000000000000e+03   8.1040142950739025e-06
   1.7640000000000000e+03   8.0125036346911926e-06
   1.7680000000000000e+03   7.9205195994136446e-06
   1.7720000000000000e+03   7.8258103368700205e-06
   1.7760000000000000e+03   7.7319760980465446e-06
   1.7800000000000000e+03   7.6313684935769288e-06
   1.7840000000000000e+03   7.5255944229635219e-06
   1.7880000000000000e+03   7.4137466763435356e-06
   1.7920000000000000e+03   7.3039570711586066e-06
   1.7960000000000000e+03   7.2001050578363035e-06
   1.8000000000000000e+03   7.1012352752530816e-06
   1.8040000000000000e+03   7.0092525233933500e-06
   1.8080000000000000e+03   6.9158404097935389e-06
   1.8120000000000000e+03   6.8248433657824847e-06
   1.8160000000000000e+03   6.7346082265329343e-06
   1.8200000000000000e+03   6.6468253471230199e-06
   1.8240000000000000e+03   6.5613210245007991e-06
   1.8280000000000000e+03   6.4789268435783143e-06
   1.8320000000000000e+03   6.3853126278656802e-06
   1.8360000000000000e+03   6.2875287708541450e-06
   1.8400000000000000e+03   6.1874614013524010e-06
   1.8440000000000000e+03   6.0869257590967507e-06
   1.8480000000000000e+03   5.9875057905056650e-06
   1.8520000000000000e+03   5.8931860621447285e-06
   1.8560000000000000e+03   5.8025371545422644e-06
   1.8600000000000000e+03   5.7143307297113921e-06
   1.8640000000000000e+03   5.6198508516791534e-06
   1.8680000000000000e+03   5.5260038418492030e-06
   1.8720000000000000e+03   5.4364160848585641e-06
   1.8760000000000000e+03   5.3423195546242752e-06
   1.8800000000000000e+03   5.2428193706433035e-06
   1.8840000000000000e+03   5.1351830810952848e-06
   1.8880000000000000e+03   5.0240901025011553e-06
   1.8920000000000000e+03   4.9121410404806554e-06
   1.8960000000000000e+03   4.8007918772574598e-06
   1.9000000000000000e+03   4.6933002231241971e-06
   1.9040000000000000e+03   4.5981628472580027e-06
   1.9080000000000000e+03   4.4999585255833807e-06
   1.9120000000000000e+03   4.4000698724566689e-06
   1.9160000000000000e+03   4.2987669569560794e-06
   1.9200000000000000e+03   4.1990535791791572e-06
   1.9240000000000000e+03   4.0992995518074338e-06
   1.9280000000000000e+03   4.0042272353435493e-06
   1.9320000000000000e+03   3.9064118422249550e-06
   1.9360000000000000e+03   3.8085110606322914e-06
   1.9400000000000000e+03   3.7101220130564272e-06
   1.9440000000000000e+03   3.6151530837802426e-06
   1.9480000000000000e+03   3.5241034680444372e-06
   1.9520000000000000e+03   3.4363029224326880e-06
   1.9560000000000000e+03   3.3540190480518817e-06
   1.9600000000000000e+03   3.2701423900993731e-06
   1.9640000000000000e+03   3.1888692437753718e-06
   1.9680000000000000e+03   3.1091309576902759e-06
   1.9720000000000000e+03   3.0326173626749053e-06
   1.9760000000000000e+03   2.9594873866001237e-06
   1.9800000000000000e+03   2.8903977742356091e-06
   1.9840000000000000e+03   2.8145554994418731e-06
   1.9880000000000000e+03   2.7386224504821755e-06
   1.9920000000000000e+03   2.6646163102661546e-06
   1.9960000000000000e+03   2.5938481840181993e-06
   2.0000000000000000e+03   2.5274759882787379e-06
   2.0040000000000000e+03   2.4678567686065023e-06
   2.0080000000000000e+03   2.4133432162676272e-06
   2.0120000000000000e+03   2.3629393482993422e-06
   2.0160000000000000e+03   2.3116653100618834e-06
   2.0200000000000000e+03   2.2630465383866039e-06
   2.0240000000000000e+03   2.2185572907673645e-06
   2.0280000000000000e+03   2.1736808852867995e-06
   2.0320000000000000e+03   2.1281765290037669e-06
   2.0360000000000000e+03   2.0809604869276299e-06
   2.0400000000000000e+03   2.0342763138447850e-06
   2.0440000000000000e+03   1.9891249021242174e-06
   2.0480000000000000e+03   1.9457510320730620e-06
   2.0520000000000000e+03   1.9051009433335153e-06
   2.0560000000000000e+03   1.8698725146037987e-06
   2.0600000000000000e+03   1.8341612403327545e-06
   2.0640000000000000e+03   1.7983920767017381e-06
   2.0680000000000000e+03   1.7625288307732134e-06
   2.0720000000000000e+03   1.7273627913594325e-06
   2.0760000000000000e+03   1.6922229256755017e-06
   2.0800000000000000e+03   1.6586340330082550e-06
   2.0840000000000000e+03   1.6237348144931829e-06
   2.0880000000000000e+03   1.5884023455425833e-06
   2.0920000000000000e+03   1.5524259604493551e-06
   2.0960000000000000e+03   1.5181787091922416e-06
   2.1000000000000000e+03   1.4867154678466221e-06
   2.1040000000000000e+03   1.4574957641899644e-06
   2.1080000000000000e+03   1.4309599005724039e-06
   2.1120000000000000e+03   1.4045329136402884e-06
   2.1160000000000000e+03   1.3793508681914091e-06
   2.1200000000000000e+03   1.3548977196853329e-06
   2.1240000000000000e+03   1.3314313132006816e-06
   2.1280000000000000e+03   1.3088388257642691e-06
   2.1320000000000000e+03   1.2871777196332701e-06
   2.1360000000000000e+03   1.2629737395908336e-06
   2.1400000000000000e+03   1.2380900303865516e-06
   2.1440000000000000e+03   1.2130347323280333e-06
   2.1480000000000000e+03   1.1880723752577538e-06
   2.1520000000000000e+03   1.1635893775174821e-06
   2.1560000000000000e+03   1.1405440673017964e-06
   2.1600000000000000e+03   1.1183560492122879e-06
   2.1640000000000000e+03   1.0967528381033986e-06
   2.1680000000000000e+03   1.0735702345998632e-06
   2.1720000000000000e+03   1.0507722799646402e-06
   2.1760000000000000e+03   1.0296204375759288e-06
   2.1800000000000000e+03   1.0079882321045730e-06
   2.1840000000000000e+03   9.8570529538655194e-07
   2.1880000000000000e+03   9.6213547351453599e-07
   2.1920000000000000e+03   9.3834694225858328e-07
   2.1960000000000000e+03   9.1486233155801955e-07
   2.2000000000000000e+03   8.9181330076293364e-07
   2.2040000000000000e+03   8.6980784919088450e-07
   2.2080000000000000e+03   8.5045727971078122e-07
   2.2120000000000000e+03   8.3079307022781990e-07
   2.2160000000000000e+03   8.1100621274199369e-07
   2.2200000000000000e+03   7.9110359940681718e-07
   2.2240000000000000e+03   7.7150358523958573e-07
   2.2280000000000000e+03   7.5183263748002105e-07
   2.2320000000000000e+03   7.3302073377856658e-07
   2.2360000000000000e+03   7.1344659735572691e-07
   2.2400000000000000e+03   6.9362530552563584e-07
   2.2440000000000000e+03   6.7340464338094819e-07
   2.2480000000000000e+03   6.5360314360773941e-07
   2.2520000000000000e+03   6.3448022935563841e-07
   2.2560000000000000e+03   6.1586086408382812e-07
   2.2600000000000000e+03   5.9823634657174551e-07
   2.2640000000000000e+03   5.8003550862384401e-07
   2.2680000000000000e+03   5.6219417099434565e-07
   2.2720000000000000e+03   5.4446790265227918e-07
   2.2760000000000000e+03   5.2715103315836842e-07
   2.2800000000000000e+03   5.1030594139245267e-07
   2.2840000000000000e+03   4.9408570002018593e-07
   2.2880000000000000e+03   4.7614135878504271e-07
   2.2920000000000000e+03   4.5802241410708433e-07
   2.2960000000000000e+03   4.4024465561953718e-07
   2.3000000000000000e+03   4.2306187664209460e-07
   2.3040000000000000e+03   4.0682058533025867e-07
   2.3080000000000000e+03   3.9220198699840836e-07
   2.3120000000000000e+03   3.7879632486248482e-07
   2.3160000000000000e+03   3.6644865208934618e-07
   2.3200000000000000e+03   3.5397835762562835e-07
   2.3240000000000000e+03   3.4204635479540002e-07
   2.3280000000000000e+03   3.3092549478475064e-07
   2.3320000000000000e+03   3.1955375723313750e-07
   2.3360000000000000e+03   3.0792754290853708e-07
   2.3400000000000000e+03   2.9581267191325367e-07
   2.3440000000000000e+03   2.8386274808500644e-07
   2.3480000000000000e+03   2.7237371236221719e-07
   2.3520000000000000e+03   2.6140192077583890e-07
   2.3560000000000000e+03   2.5122252811371482e-07
   2.3600000000000000e+03   2.4250878594145320e-07
   2.3640000000000000e+03   2.3392445502867787e-07
   2.3680000000000000e+03   2.2557843615267359e-07
   2.3720000000000000e+03   2.1748387590836415e-07
   2.3760000000000000e+03   2.0979124593090148e-07
   2.3800000000000000e+03   2.0234854414269421e-07
   2.3840000000000000e+03   1.9549620333680906e-07
   2.3880000000000000e+03   1.8863142270397759e-07
   2.3920000000000000e+03   1.8195779516450017e-07
   2.3960000000000000e+03   1.7543360464333801e-07
   2.4000000000000000e+03   1.6931159818600605e-07
   2.4040000000000000e+03   1.6365020305553202e-07
   2.4080000000000000e+03   1.5836329547713746e-07
   2.4120000000000000e+03   1.5355022520147088e-07
   2.4160000000000000e+03   1.4875924725377132e-07
   2.4200000000000000e+03   1.4422781313694344e-07
   2.4240000000000000e+03   1.3986600622128975e-07
   2.4280000000000000e+03   1.3571535573131399e-07
   2.4320000000000000e+03   1.3176665791814202e-07
   2.4360000000000000e+03   1.2802668147848806e-07
   2.4400000000000000e+03   1.2397253124074581e-07
   2.4440000000000000e+03   1.1995064475023298e-07
   2.4480000000000000e+03   1.1606012484399741e-07
   2.4520000000000000e+03   1.1232959917784058e-07
   2.4560000000000000e+03   1.0881471657064878e-07
   2.4600000000000000e+03   1.0564762675802086e-07
   2.4640000000000000e+03   1.0272325323690268e-07
   2.4680000000000000e+03   1.0000250583175330e-07
   2.4720000000000000e+03   9.7223076700458932e-08
   2.4760000000000000e+03   9.4606781630979242e-08
   2.4800000000000000e+03   9.2273580776236486e-08
   2.4840000000000000e+03   8.9980755069163365e-08
   2.4880000000000000e+03   8.7715444130331832e-08
   2.4920000000000000e+03   8.5421434481425251e-08
   2.4960000000000000e+03   8.3209344747814384e-08
   2.5000000000000000e+03   8.1114290395589705e-08
   2.5040000000000000e+03   7.9126835528242623e-08
   2.5080000000000000e+03   7.7282827692926048e-08
   2.5120000000000000e+03   7.5693411982769021e-08
   2.5160000000000000e+03   7.4115217407744183e-08
   2.5200000000000000e+03   7.2559036778940822e-08
   2.5240000000000000e+03   7.1019102709790616e-08
   2.5280000000000000e+03   6.9514675349324762e-08
   2.5320000000000000e+03   6.8011593468142451e-08
   2.5360000000000000e+03   6.6578360602420616e-08
   2.5400000000000000e+03   6.5086437794903418e-08
   2.5440000000000000e+03   6.3576699016465454e-08
   2.5480000000000000e+03   6.2041126014378278e-08
   2.5520000000000000e+03   6.0590172323848890e-08
   2.5560000000000000e+03   5.9283228881490402e-08
   2.5600000000000000e+03   5.8092274657361997e-08
   2.5640000000000000e+03   5.7030057898366238e-08
   2.5680000000000000e+03   5.5990138858597049e-08
   2.5720000000000000e+03   5.5018499423020728e-08
   2.5760000000000000e+03   5.4089516865474252e-08
   2.5800000000000000e+03   5.3204983530008576e-08
   2.5840000000000000e+03   5.2358413715758445e-08
   2.5880000000000000e+03   5.1547636714666112e-08
   2.5920000000000000e+03   5.0657912975538011e-08
   2.5960000000000000e+03   4.9758263398480551e-08
   2.6000000000000000e+03   4.8866551138893044e-08
   2.6040000000000000e+03   4.7984773932086000e-08
   2.6080000000000000e+03   4.7124165458711786e-08
   2.6120000000000000e+03   4.6319633018043760e-08
   2.6160000000000000e+03   4.5547384752708808e-08
   2.6200000000000000e+03   4.4799935872141816e-08
   2.6240000000000000e+03   4.4004777599582212e-08
   2.6280000000000000e+03   4.3244441361167674e-08
   2.6320000000000000e+03   4.2573915726151768e-08
   2.6360000000000000e+03   4.1921323190585724e-08
   2.6400000000000000e+03   4.1280740270543959e-08
   2.6440000000000000e+03   4.0634532738614837e-08
   2.6480000000000000e+03   4.0012023028168642e-08
   2.6520000000000000e+03   3.9420491981800865e-08
   2.6560000000000000e+03   3.8854968797963352e-08
   2.6600000000000000e+03   3.8324690754265589e-08
   2.6640000000000000e+03   3.7861654922366483e-08
   2.6680000000000000e+03   3.7397590801901970e-08
   2.6720000000000000e+03   3.6933962888063832e-08
   2.6760000000000000e+03   3.6467503128356782e-08
   2.6800000000000000e+03   3.6001789216477675e-08
   2.6840000000000000e+03   3.5524407082654363e-08
   2.6880000000000000e+03   3.5056678893141680e-08
   2.6920000000000000e+03   3.4555240557843092e-08
   2.6960000000000000e+03   3.4031418905122734e-08
   2.7000000000000000e+03   3.3480714423106406e-08
   2.7040000000000000e+03   3.2950365658201974e-08
   2.7080000000000000e+03   3.2471383804022480e-08
   2.7120000000000000e+03   3.2033897312544468e-08
   2.7160000000000000e+03   3.1642525932795706e-08
   2.7200000000000000e+03   3.1258164279179823e-08
   2.7240000000000000e+03   3.0897654434980382e-08
   2.7280000000000000e+03   3.0550764917869344e-08
   2.7320000000000000e+03   3.0217257029896416e-08
   2.7360000000000000e+03   2.9894392183926755e-08
   2.7400000000000000e+03   2.9581087801489048e-08
   2.7440000000000000e+03   2.9233787390836596e-08
   2.7480000000000000e+03   2.8877922497727582e-08
   2.7520000000000000e+03   2.8519640427049353e-08
   2.7560000000000000e+03   2.8158396725430634e-08
   2.7600000000000000e+03   2.7797889434744150e-08
   2.7640000000000000e+03   2.7453282869238649e-08
   2.7680000000000000e+03   2.7114924305848831e-08
   2.7720000000000000e+03   2.6779836348467256e-08
   2.7760000000000000e+03   2.6414745279979002e-08
   2.7800000000000000e+03   2.6058391888739152e-08
   2.7840000000000000e+03   2.5739710474148580e-08
   2.7880000000000000e+03   2.5425523686450902e-08
   2.7920000000000000e+03   2.5112917745317986e-08
   2.7960000000000000e+03   2.4793387343180484e-08
   2.8000000000000000e+03   2.4481556337718757e-08
   2.8040000000000000e+03   2.4180966007314453e-08
   2.8080000000000000e+03   2.3889113354158553e-08
   2.8120000000000000e+03   2.3611280819402225e-08
   2.8160000000000000e+03   2.3365220203075410e-08
   2.8200000000000000e+03   2.3116920155885623e-08
   2.8240000000000000e+03   2.2866974758173342e-08
   2.8280000000000000e+03   2.2613520278547128e-08
   2.8320000000000000e+03   2.2358008111567074e-08
   2.8360000000000000e+03   2.2093058493766193e-08
   2.8400000000000000e+03   2.1830739993511372e-08
   2.8440000000000000e+03   2.1546637363201171e-08
   2.8480000000000000e+03   2.1246667869512237e-08
   2.8520000000000000e+03   2.0927760635558457e-08
   2.8560000000000000e+03   2.0613851736683841e-08
   2.8600000000000000e+03   2.0321841431858445e-08
   2.8640000000000000e+03   2.0047934312650284e-08
   2.8680000000000000e+03   1.9796991712617285e-08
   2.8720000000000000e+03   1.9545498552986373e-08
   2.8760000000000000e+03   1.9305490539522907e-08
   2.8800000000000000e+03   1.9070674039944890e-08
   2.8840000000000000e+03   1.8841312621198369e-08
   2.8880000000000000e+03   1.8616189589870658e-08
   2.8920000000000000e+03   1.8395160172879343e-08
   2.8960000000000000e+03   1.8149015068580354e-08
   2.9000000000000000e+03   1.7895908199783150e-08
   2.9040000000000000e+03   1.7640567451238098e-08
   2.9080000000000000e+03   1.7382657868658669e-08
   2.9120000000000000e+03   1.7124990758787817e-08
   2.9160000000000000e+03   1.6879305730910232e-08
   2.9200000000000000e+03   1.6639450262090349e-08
   2.9240000000000000e+03   1.6403900682249173e-08
   2.9280000000000000e+03   1.6149933168563280e-08
   2.9320000000000000e+03   1.5899370930938517e-08
   2.9360000000000000e+03   1.5668552455494478e-08
   2.9400000000000000e+03   1.5434936440072988e-08
   2.9440000000000000e+03   1.5196908287329336e-08
   2.9480000000000000e+03   1.4948747351084535e-08
   2.9520000000000000e+03   1.4702649431264092e-08
   2.9560000000000000e+03   1.4461944419785766e-08
   2.9600000000000000e+03   1.4225237321419115e-08
   2.9640000000000000e+03   1.3997656256314883e-08
   2.9680000000000000e+03   1.3794696385183158e-08
   2.9720000000000000e+03   1.3590330305568443e-08
   2.9760000000000000e+03   1.3385612951388737e-08
   2.9800000000000000e+03   1.3179643598704160e-08
   2.9840000000000000e+03   1.2973983332109640e-08
   2.9880000000000000e+03   1.2763034074048107e-08
   2.9920000000000000e+03   1.2557287654146876e-08
   2.9960000000000000e+03   1.2338601251826731e-08
   3.0000000000000000e+03   1.2112719716128595e-08
   3.0040000000000000e+03   1.1878409034160597e-08
   3.0080000000000000e+03   1.1648868647462507e-08
   3.0120000000000000e+03   1.1432290780710730e-08
   3.0160000000000000e+03   1.1226702123501298e-08
   3.0200000000000000e+03   1.1036502378658497e-08
   3.0240000000000000e+03   1.0844735998105648e-08
   3.0280000000000000e+03   1.0661264426836681e-08
   3.0320000000000000e+03   1.0481387646699147e-08
   3.0360000000000000e+03   1.0305566400248267e-08
   3.0400000000000000e+03   1.0133263117495517e-08
   3.0440000000000000e+03   9.9646124684937831e-09
   3.0480000000000000e+03   9.7790195940916647e-09
   3.0520000000000000e+03   9.5909276076611150e-09
   3.0560000000000000e+03   9.4043138831878537e-09
   3.0600000000000000e+03   9.2190904910083304e-09
   3.0640000000000000e+03   9.0373867278614739e-09
   3.0680000000000000e+03   8.8677236664835846e-09
   3.0720000000000000e+03   8.7058944497897528e-09
   3.0760000000000000e+03   8.5509002101247233e-09
   3.0800000000000000e+03   8.3883576751375699e-09
   3.0840000000000000e+03   8.2304622006645900e-09
   3.0880000000000000e+03   8.0854689610276864e-09
   3.0920000000000000e+03   7.9394668617283060e-09
   3.0960000000000000e+03   7.7917248209047330e-09
   3.1000000000000000e+03   7.6392729919660951e-09
   3.1040000000000000e+03   7.4899956237217680e-09
   3.1080000000000000e+03   7.3457380178609810e-09
   3.1120000000000000e+03   7.2055112987357006e-09
   3.1160000000000000e+03   7.0722437905956781e-09
   3.1200000000000000e+03   6.9546407521769993e-09
   3.1240000000000000e+03   6.8380212603358359e-09
   3.1280000000000000e+03   6.7230062628098608e-09
   3.1320000000000000e+03   6.6091023764869306e-09
   3.1360000000000000e+03   6.4970590019086671e-09
   3.1400000000000000e+03   6.3837634067809290e-09
   3.1440000000000000e+03   6.2749712093079779e-09
   3.1480000000000000e+03   6.1613145696526317e-09
   3.1520000000000000e+03   6.0460580986188006e-09
   3.1560000000000000e+03   5.9288564058235238e-09
   3.1600000000000000e+03   5.8160702920417862e-09
   3.1640000000000000e+03   5.7113178630885386e-09
   3.1680000000000000e+03   5.6134160653087406e-09
   3.1720000000000000e+03   5.5241099472524979e-09
   3.1760000000000000e+03   5.4353732625855855e-09
   3.1800000000000000e+03   5.3516950870857727e-09
   3.1840000000000000e+03   5.2706190523110763e-09
   3.1880000000000000e+03   5.1921351662542747e-09
   3.1920000000000000e+03   5.1158614011725945e-09
   3.1960000000000000e+03   5.0416743002656972e-09
   3.2000000000000000e+03   4.9609445440523814e-09
   3.2040000000000000e+03   4.8799441154656620e-09
   3.2080000000000000e+03   4.8002686270365302e-09
   3.2120000000000000e+03   4.7216677234729332e-09
   3.2160000000000000e+03   4.6448287438494162e-09
   3.2200000000000000e+03   4.5732684306187821e-09
   3.2240000000000000e+03   4.5051364860881904e-09
   3.2280000000000000e+03   4.4399021126295679e-09
   3.2320000000000000e+03   4.3714996067478751e-09
   3.2360000000000000e+03   4.3056076481917671e-09
   3.2400000000000000e+03   4.2460953642020627e-09
   3.2440000000000000e+03   4.1870897860007972e-09
   3.2480000000000000e+03   4.1281680296378909e-09
   3.2520000000000000e+03   4.0681323865143781e-09
   3.2560000000000000e+03   4.0099797926629321e-09
   3.2600000000000000e+03   3.9541677709920009e-09
   3.2640000000000000e+03   3.9000980223136139e-09
   3.2680000000000000e+03   3.8487333320347261e-09
   3.2720000000000000e+03   3.8032780258490106e-09
   3.2760000000000000e+03   3.7581699974253979e-09
   3.2800000000000000e+03   3.7135148289735298e-09
   3.2840000000000000e+03   3.6689922211508019e-09
   3.2880000000000000e+03   3.6247316259618856e-09
   3.2920000000000000e+03   3.5793523700533569e-09
   3.2960000000000000e+03   3.5351052085630386e-09
   3.3000000000000000e+03   3.4881253441199078e-09
   3.3040000000000000e+03   3.4396063774977392e-09
   3.3080000000000000e+03   3.3893355899650146e-09
   3.3120000000000000e+03   3.3407875354996008e-09
   3.3160000000000000e+03   3.2962415019710534e-09
   3.3200000000000000e+03   3.2550704354150639e-09
   3.3240000000000000e+03   3.2178273379201983e-09
   3.3280000000000000e+03   3.1810870604331853e-09
   3.3320000000000000e+03   3.1466044214667477e-09
   3.3360000000000000e+03   3.1132160183133806e-09
   3.3400000000000000e+03   3.0807817408273763e-09
   3.3440000000000000e+03   3.0490430180662997e-09
   3.3480000000000000e+03   3.0178475274311722e-09
   3.3520000000000000e+03   2.9835911519171532e-09
   3.3560000000000000e+03   2.9487542407835576e-09
   3.3600000000000000e+03   2.9139045620851789e-09
   3.3640000000000000e+03   2.8788024186710004e-09
   3.3680000000000000e+03   2.8436293320055483e-09
   3.3720000000000000e+03   2.8100062277047755e-09
   3.3760000000000000e+03   2.7771267507858965e-09
   3.3800000000000000e+03   2.7447393247115315e-09
   3.3840000000000000e+03   2.7097586396962470e-09
   3.3880000000000000e+03   2.6755977433623457e-09
   3.3920000000000000e+03   2.6448591095018514e-09
   3.3960000000000000e+03   2.6144769682545643e-09
   3.4000000000000000e+03   2.5841538908721873e-09
   3.4040000000000000e+03   2.5532392866622899e-09
   3.4080000000000000e+03   2.5232121947382780e-09
   3.4120000000000000e+03   2.4942168330710501e-09
   3.4160000000000000e+03   2.4658752817430241e-09
   3.4200000000000000e+03   2.4386537234022398e-09
   3.4240000000000000e+03   2.4142559063022873e-09
   3.4280000000000000e+03   2.3898312218051387e-09
   3.4320000000000000e+03   2.3653684566582456e-09
   3.4360000000000000e+03   2.3406347970933439e-09
   3.4400000000000000e+03   2.3156238038168908e-09
   3.4440000000000000e+03   2.2894558471264759e-09
   3.4480000000000000e+03   2.2633969143370791e-09
   3.4520000000000000e+03   2.2351238637696724e-09
   3.4560000000000000e+03   2.2052234482927702e-09
   3.4600000000000000e+03   2.1734717359223055e-09
   3.4640000000000000e+03   2.1421807661070602e-09
   3.4680000000000000e+03   2.1130667215985000e-09
   3.4720000000000000e+03   2.0858326177375375e-09
   3.4760000000000000e+03   2.0609194351095539e-09
   3.4800000000000000e+03   2.0361177188732427e-09
   3.4840000000000000e+03   2.0126446065305004e-09
   3.4880000000000000e+03   1.9897099523547013e-09
   3.4920000000000000e+03   1.9672133921844193e-09
   3.4960000000000000e+03   1.9449830634954424e-09
   3.5000000000000000e+03   1.9229179359925297e-09
   3.5040000000000000e+03   1.8985433225537918e-09
   3.5080000000000000e+03   1.8735784035328606e-09
   3.5120000000000000e+03   1.8484169750365709e-09
   3.5160000000000000e+03   1.8228616394111441e-09
   3.5200000000000000e+03   1.7970176457993148e-09
   3.5240000000000000e+03   1.7721261125203114e-09
   3.5280000000000000e+03   1.7476574631913877e-09
   3.5320000000000000e+03   1.7234543792099544e-09
   3.5360000000000000e+03   1.6972290239891663e-09
   3.5400000000000000e+03   1.6712182748790383e-09
   3.5440000000000000e+03   1.6472037067671863e-09
   3.5480000000000000e+03   1.6229190213934430e-09
   3.5520000000000000e+03   1.5981548306953641e-09
   3.5560000000000000e+03   1.5724355151292002e-09
   3.5600000000000000e+03   1.5470464909128623e-09
   3.5640000000000000e+03   1.5221557347899761e-09
   3.5680000000000000e+03   1.4974955719893046e-09
   3.5720000000000000e+03   1.4735420661438070e-09
   3.5760000000000000e+03   1.4518831692456047e-09
   3.5800000000000000e+03   1.4301839712516085e-09
   3.5840000000000000e+03   1.4084692301352675e-09
   3.5880000000000000e+03   1.3865851800076712e-09
   3.5920000000000000e+03   1.3645653496041632e-09
   3.5960000000000000e+03   1.3416603383831216e-09
   3.6000000000000000e+03   1.3190573078247780e-09
   3.6040000000000000e+03   1.2948386807209999e-09
   3.6080000000000000e+03   1.2695982043453569e-09
   3.6120000000000000e+03   1.2432389562277990e-09
   3.6160000000000000e+03   1.2171360586066271e-09
   3.6200000000000000e+03   1.1922244302908780e-09
   3.6240000000000000e+03   1.1683926048888793e-09
   3.6280000000000000e+03   1.1461597226869458e-09
   3.6320000000000000e+03   1.1236855890217612e-09
   3.6360000000000000e+03   1.1021644708009148e-09
   3.6400000000000000e+03   1.0809221295815519e-09
   3.6440000000000000e+03   1.0599293664981246e-09
   3.6480000000000000e+03   1.0390948101957065e-09
   3.6520000000000000e+03   1.0183777154892937e-09
   3.6560000000000000e+03   9.9563601807517443e-10
   3.6600000000000000e+03   9.7255559161624205e-10
   3.6640000000000000e+03   9.4957597340794564e-10
   3.6680000000000000e+03   9.2657626016290351e-10
   3.6720000000000000e+03   9.0370666505634745e-10
   3.6760000000000000e+03   8.8213369942025111e-10
   3.6800000000000000e+03   8.6144691380241056e-10
   3.6840000000000000e+03   8.4154316848383814e-10
   3.6880000000000000e+03   8.2064266493375726e-10
   3.6920000000000000e+03   8.0011852698902430e-10
   3.6960000000000000e+03   7.8094952726814881e-10
   3.7000000000000000e+03   7.6140738158869681e-10
   3.7040000000000000e+03   7.4137829209064421e-10
   3.7080000000000000e+03   7.2057038114081706e-10
   3.7120000000000000e+03   7.0009809061133410e-10
   3.7160000000000000e+03   6.8012606657674723e-10
   3.7200000000000000e+03   6.6047500801857950e-10
   3.7240000000000000e+03   6.4156013834804071e-10
   3.7280000000000000e+03   6.2463012540092677e-10
   3.7320000000000000e+03   6.0794103085015649e-10
   3.7360000000000000e+03   5.9153837383973951e-10
   3.7400000000000000e+03   5.7534310649032250e-10
   3.7440000000000000e+03   5.5940796439557516e-10
   3.7480000000000000e+03   5.4322457643252164e-10
   3.7520000000000000e+03   5.2768178715467684e-10
   3.7560000000000000e+03   5.1153259406078178e-10
   3.7600000000000000e+03   4.9525905598812869e-10
   3.7640000000000000e+03   4.7887405152380325e-10
   3.7680000000000000e+03   4.6300485667671865e-10
   3.7720000000000000e+03   4.4797565657006544e-10
   3.7760000000000000e+03   4.3372971880728528e-10
   3.7800000000000000e+03   4.2056857996186636e-10
   3.7840000000000000e+03   4.0742720308628577e-10
   3.7880000000000000e+03   3.9502034976379719e-10
   3.7920000000000000e+03   3.8294534210336906e-10
   3.7960000000000000e+03   3.7119096685245268e-10
   3.8000000000000000e+03   3.5971592371453198e-10
   3.8040000000000000e+03   3.4849689800608985e-10
   3.8080000000000000e+03   3.3646940789111568e-10
   3.8120000000000000e+03   3.2456715093331923e-10
   3.8160000000000000e+03   3.1302560543622349e-10
   3.8200000000000000e+03   3.0177860210756080e-10
   3.8240000000000000e+03   2.9089131103887667e-10
   3.8280000000000000e+03   2.8090219039711428e-10
   3.8320000000000000e+03   2.7159208215721264e-10
   3.8360000000000000e+03   2.6288482501968247e-10
   3.8400000000000000e+03   2.5401247771839053e-10
   3.8440000000000000e+03   2.4548962862525059e-10
   3.8480000000000000e+03   2.3763513379293499e-10
   3.8520000000000000e+03   2.2974666613606587e-10
   3.8560000000000000e+03   2.2179091896390446e-10
   3.8600000000000000e+03   2.1368085079132015e-10
   3.8640000000000000e+03   2.0586110593967533e-10
   3.8680000000000000e+03   1.9837964604363378e-10
   3.8720000000000000e+03   1.9115697913463237e-10
   3.8760000000000000e+03   1.8433399251449600e-10
   3.8800000000000000e+03   1.7832879617429853e-10
   3.8840000000000000e+03   1.7252399509004590e-10
   3.8880000000000000e+03   1.6692491833225631e-10
   3.8920000000000000e+03   1.6149837023249347e-10
   3.8960000000000000e+03   1.5625378768646669e-10
   3.9000000000000000e+03   1.5101886408075416e-10
   3.9040000000000000e+03   1.4608025900031407e-10
   3.9080000000000000e+03   1.4104528656133652e-10
   3.9120000000000000e+03   1.3606860083115180e-10
   3.9160000000000000e+03   1.3115841746014212e-10
   3.9200000000000000e+03   1.2648571079409976e-10
   3.9240000000000000e+03   1.2212575395409431e-10
   3.9280000000000000e+03   1.1805467714509632e-10
   3.9320000000000000e+03   1.1434464486370643e-10
   3.9360000000000000e+03   1.1069212213499213e-10
   3.9400000000000000e+03   1.0729073185444804e-10
   3.9440000000000000e+03   1.0402001482390233e-10
   3.9480000000000000e+03   1.0087075619225061e-10
   3.9520000000000000e+03   9.7827745904055519e-11
   3.9560000000000000e+03   9.4878438439138790e-11
   3.9600000000000000e+03   9.1755714137775612e-11
   3.9640000000000000e+03   8.8700269351704719e-11
   3.9680000000000000e+03   8.5768392388274606e-11
   3.9720000000000000e+03   8.2936879586270607e-11
   3.9760000000000000e+03   8.0216611131334048e-11
   3.9800000000000000e+03   7.7737594139648536e-11
   3.9840000000000000e+03   7.5441874969328637e-11
   3.9880000000000000e+03   7.3305583825344911e-11
   3.9920000000000000e+03   7.1140093815813543e-11
   3.9960000000000000e+03   6.9076744324547690e-11
   4.0000000000000000e+03   6.7195582431622825e-11
   4.0040000000000000e+03   6.5326188902758986e-11
   4.0080000000000000e+03   6.3458460708432085e-11
   4.0120000000000000e+03   6.1572413834198869e-11
   4.0160000000000000e+03   5.9768745508392840e-11
   4.0200000000000000e+03   5.8053672979951898e-11
   4.0240000000000000e+03   5.6405213832988466e-11
   4.0280000000000000e+03   5.4852233866142797e-11
   4.0320000000000000e+03   5.3485771367434154e-11
   4.0360000000000000e+03   5.2167936637204093e-11
   4.0400000000000000e+03   5.0896731274008289e-11
   4.0440000000000000e+03   4.9662718382137427e-11
   4.0480000000000000e+03   4.8465786939289046e-11
   4.0520000000000000e+03   4.7264747671249552e-11
   4.0560000000000000e+03   4.6124548624959516e-11
   4.0600000000000000e+03   4.4954595601609526e-11
   4.0640000000000000e+03   4.3789083470358037e-11
   4.0680000000000000e+03   4.2630121654951836e-11
   4.0720000000000000e+03   4.1528225303011368e-11
   4.0760000000000000e+03   4.0509484655615324e-11
   4.0800000000000000e+03   3.9566461218498716e-11
   4.0840000000000000e+03   3.8712255623352121e-11
   4.0880000000000000e+03   3.7875702574297065e-11
   4.0920000000000000e+03   3.7099101568571768e-11
   4.0960000000000000e+03   3.6352587606813813e-11
   4.1000000000000000e+03   3.5632274908437012e-11
   4.1040000000000000e+03   3.4933056447528088e-11
   4.1080000000000000e+03   3.4250158265081154e-11
   4.1120000000000000e+03   3.3522629117044289e-11
   4.1160000000000000e+03   3.2803981753204425e-11
   4.1200000000000000e+03   3.2105984537622589e-11
   4.1240000000000000e+03   3.1422309199058418e-11
   4.1280000000000000e+03   3.0754288005141461e-11
   4.1320000000000000e+03   3.0134339468190774e-11
   4.1360000000000000e+03   2.9549140911910854e-11
   4.1400000000000000e+03   2.8993030198876113e-11
   4.1440000000000000e+03   2.8416935471398119e-11
   4.1480000000000000e+03   2.7864821561252029e-11
   4.1520000000000000e+03   2.7366775512405184e-11
   4.1560000000000000e+03   2.6876167957823327e-11
   4.1600000000000000e+03   2.6388335960803033e-11
   4.1640000000000000e+03   2.5897062272406401e-11
   4.1680000000000000e+03   2.5427104866082573e-11
   4.1720000000000000e+03   2.4978352719529084e-11
   4.1760000000000000e+03   2.4543700405388336e-11
   4.1800000000000000e+03   2.4130031306413002e-11
   4.1840000000000000e+03   2.3761326239934988e-11
   4.1880000000000000e+03   2.3401169890746587e-11
   4.1920000000000000e+03   2.3048341013520712e-11
   4.1960000000000000e+03   2.2699286894578563e-11
   4.2000000000000000e+03   2.2353008333197977e-11
   4.2040000000000000e+03   2.1996848786898227e-11
   4.2080000000000000e+03   2.1649460002493015e-11
   4.2120000000000000e+03   2.1282531292854401e-11
   4.2160000000000000e+03   2.0905277509086773e-11
   4.2200000000000000e+03   2.0517920695795056e-11
   4.2240000000000000e+03   2.0145218826428390e-11
   4.2280000000000000e+03   1.9803492179448767e-11
   4.2320000000000000e+03   1.9489521108084773e-11
   4.2360000000000000e+03   1.9206636281410283e-11
   4.2400000000000000e+03   1.8930301770581082e-11
   4.2440000000000000e+03   1.8673729229590208e-11
   4.2480000000000000e+03   1.8426482562006186e-11
   4.2520000000000000e+03   1.8186230299477302e-11
   4.2560000000000000e+03   1.7950751995954306e-11
   4.2600000000000000e+03   1.7717605160783023e-11
   4.2640000000000000e+03   1.7465695556495575e-11
   4.2680000000000000e+03   1.7212120617671189e-11
   4.2720000000000000e+03   1.6960655102593591e-11
   4.2760000000000000e+03   1.6708079364491368e-11
   4.2800000000000000e+03   1.6454393403364520e-11
   4.2840000000000000e+03   1.6211809672483923e-11
   4.2880000000000000e+03   1.5975887279751078e-11
   4.2920000000000000e+03   1.5744516801419195e-11
   4.2960000000000000e+03   1.5496826044625323e-11
   4.3000000000000000e+03   1.5256018670584126e-11
   4.3040000000000000e+03   1.5040191314596996e-11
   4.3080000000000000e+03   1.4828582806103441e-11
   4.3120000000000000e+03   1.4618750654449286e-11
   4.3160000000000000e+03   1.4407586235165581e-11
   4.3200000000000000e+03   1.4205303600078878e-11
   4.3240000000000000e+03   1.4011125593071938e-11
   4.3280000000000000e+03   1.3821832567373349e-11
   4.3320000000000000e+03   1.3640089058242211e-11
   4.3360000000000000e+03   1.3476109117505075e-11
   4.3400000000000000e+03   1.3314682689724577e-11
   4.3440000000000000e+03   1.3154699551876092e-11
   4.3480000000000000e+03   1.2994161302515295e-11
   4.3520000000000000e+03   1.2832179763222484e-11
   4.3560000000000000e+03   1.2662426662757298e-11
   4.3600000000000000e+03   1.2493561740711812e-11
   4.3640000000000000e+03   1.2311263120068361e-11
   4.3680000000000000e+03   1.2119305559110671e-11
   4.3720000000000000e+03   1.1917133946326430e-11
   4.3760000000000000e+03   1.1719847314850540e-11
   4.3800000000000000e+03   1.1538436872626789e-11
   4.3840000000000000e+03   1.1371459329723166e-11
   4.3880000000000000e+03   1.1220468998374145e-11
   4.3920000000000000e+03   1.1072698313796536e-11
   4.3960000000000000e+03   1.0935141681045479e-11
   4.4000000000000000e+03   1.0802136962695386e-11
   4.4040000000000000e+03   1.0672240868814242e-11
   4.4080000000000000e+03   1.0544232154074962e-11
   4.4120000000000000e+03   1.0416556506243069e-11
   4.4160000000000000e+03   1.0278222717374774e-11
   4.4200000000000000e+03   1.0137890527062154e-11
   4.4240000000000000e+03   9.9976693590519972e-12
   4.4280000000000000e+03   9.8557828565049022e-12
   4.4320000000000000e+03   9.7117869302110194e-12
   4.4360000000000000e+03   9.5728980298304123e-12
   4.4400000000000000e+03   9.4366736647089056e-12
   4.4440000000000000e+03   9.3015595226120240e-12
   4.4480000000000000e+03   9.1557872394787410e-12
   4.4520000000000000e+03   9.0124574469996332e-12
   4.4560000000000000e+03   8.8823393085135649e-12
   4.4600000000000000e+03   8.7535534376570467e-12
   4.4640000000000000e+03   8.6244344998931410e-12
   4.4680000000000000e+03   8.4932061383824475e-12
   4.4720000000000000e+03   8.3664186689702547e-12
   4.4760000000000000e+03   8.2437390247491749e-12
   4.4800000000000000e+03   8.1231688042748829e-12
   4.4840000000000000e+03   8.0067064089917039e-12
   4.4880000000000000e+03   7.9010131770473890e-12
   4.4920000000000000e+03   7.7966522127326243e-12
   4.4960000000000000e+03   7.6931794268375597e-12
   4.5000000000000000e+03   7.5894845963375701e-12
   4.5040000000000000e+03   7.4850126097203429e-12
   4.5080000000000000e+03   7.3755446194923024e-12
   4.5120000000000000e+03   7.2666317407765746e-12
   4.5160000000000000e+03   7.1496142339810831e-12
   4.5200000000000000e+03   7.0268235674575408e-12
   4.5240000000000000e+03   6.8980376966010226e-12
   4.5280000000000000e+03   6.7710281825839047e-12
   4.5320000000000000e+03   6.6515681851342379e-12
   4.5360000000000000e+03   6.5392136150421720e-12
   4.5400000000000000e+03   6.4356298068446449e-12
   4.5440000000000000e+03   6.3328231547643554e-12
   4.5480000000000000e+03   6.2356786401096542e-12
   4.5520000000000000e+03   6.1407545715042033e-12
   4.5560000000000000e+03   6.0470517482258401e-12
   4.5600000000000000e+03   5.9541260810647145e-12
   4.5640000000000000e+03   5.8609783692986639e-12
   4.5680000000000000e+03   5.7599480740577746e-12
   4.5720000000000000e+03   5.6576965334897977e-12
   4.5760000000000000e+03   5.5557780598292084e-12
   4.5800000000000000e+03   5.4533044746563064e-12
   4.5840000000000000e+03   5.3501647556686294e-12
   4.5880000000000000e+03   5.2515769510819155e-12
   4.5920000000000000e+03   5.1560977709641520e-12
   4.5960000000000000e+03   5.0630610815005639e-12
   4.6000000000000000e+03   4.9641402100064624e-12
   4.6040000000000000e+03   4.8664405838394487e-12
   4.6080000000000000e+03   4.7754022958201858e-12
   4.6120000000000000e+03   4.6830317401713728e-12
   4.6160000000000000e+03   4.5884407384733095e-12
   4.6200000000000000e+03   4.4905190677013707e-12
   4.6240000000000000e+03   4.3943737537688321e-12
   4.6280000000000000e+03   4.3002268412806188e-12
   4.6320000000000000e+03   4.2067460626071806e-12
   4.6360000000000000e+03   4.1159298191928428e-12
   4.6400000000000000e+03   4.0332182038582687e-12
   4.6440000000000000e+03   3.9519498784557072e-12
   4.6480000000000000e+03   3.8716807537753084e-12
   4.6520000000000000e+03   3.7919667406072222e-12
   4.6560000000000000e+03   3.7125857943465235e-12
   4.6600000000000000e+03   3.6307623574316494e-12
   4.6640000000000000e+03   3.5508262996586382e-12
   4.6680000000000000e+03   3.4666713943920513e-12
   4.6720000000000000e+03   3.3806291099836017e-12
   4.6760000000000000e+03   3.2926994464332893e-12
   4.6800000000000000e+03   3.2063240951174521e-12
   4.6840000000000000e+03   3.1235014574804154e-12
   4.6880000000000000e+03   3.0442315335221792e-12
   4.6920000000000000e+03   2.9700686354772188e-12
   4.6960000000000000e+03   2.8956836928273333e-12
   4.7000000000000000e+03   2.8248514638562483e-12
   4.7040000000000000e+03   2.7551294579097885e-12
   4.7080000000000000e+03   2.6862956303830288e-12
   4.7120000000000000e+03   2.6180169143685816e-12
   4.7160000000000000e+03   2.5498492206565970e-12
   4.7200000000000000e+03   2.4766855233337992e-12
   4.7240000000000000e+03   2.4035218260110014e-12
   4.7280000000000000e+03   2.3319124409226788e-12
   4.7320000000000000e+03   2.2611912342540563e-12
   4.7360000000000000e+03   2.1915802506100590e-12
   4.7400000000000000e+03   2.1267432259719499e-12
   4.7440000000000000e+03   2.0655699373151037e-12
   4.7480000000000000e+03   2.0077273177321331e-12
   4.7520000000000000e+03   1.9483303859146872e-12
   4.7560000000000000e+03   1.8902657217267915e-12
   4.7600000000000000e+03   1.8358647935201589e-12
   4.7640000000000000e+03   1.7804646645913635e-12
   4.7680000000000000e+03   1.7235102234280930e-12
   4.7720000000000000e+03   1.6648904477278847e-12
   4.7760000000000000e+03   1.6076029396572267e-12
   4.7800000000000000e+03   1.5519807661235063e-12
   4.7840000000000000e+03   1.4973577933119486e-12
   4.7880000000000000e+03   1.4447332219447162e-12
   4.7920000000000000e+03   1.3976597657006096e-12
   4.7960000000000000e+03   1.3520295993885156e-12
   4.8000000000000000e+03   1.3078427230084344e-12
   4.8040000000000000e+03   1.2647660696529783e-12
   4.8080000000000000e+03   1.2229106616246099e-12
   4.8120000000000000e+03   1.1809442312937790e-12
   4.8160000000000000e+03   1.1407541578023483e-12
   4.8200000000000000e+03   1.0997869281936801e-12
   4.8240000000000000e+03   1.0591527654923993e-12
   4.8280000000000000e+03   1.0190737143034312e-12
   4.8320000000000000e+03   9.8043795304647574e-13
   4.8360000000000000e+03   9.4357854862892054e-13
   4.8400000000000000e+03   9.0860652335322811e-13
   4.8440000000000000e+03   8.7618801103417354e-13
   4.8480000000000000e+03   8.4399154332004400e-13
   4.8520000000000000e+03   8.1368245474777723e-13
   4.8560000000000000e+03   7.8426154459521058e-13
   4.8600000000000000e+03   7.5550676825741903e-13
   4.8640000000000000e+03   7.2752914803686508e-13
   4.8680000000000000e+03   6.9999561702616120e-13
   4.8720000000000000e+03   6.7101879608344461e-13
   4.8760000000000000e+03   6.4281913125796564e-13
   4.8800000000000000e+03   6.1561866715464930e-13
   4.8840000000000000e+03   5.8952842607595812e-13
   4.8880000000000000e+03   5.6443738571942959e-13
   4.8920000000000000e+03   5.4167781371461388e-13
   4.8960000000000000e+03   5.2069459854919842e-13
   4.9000000000000000e+03   5.0126569561825818e-13
   4.9040000000000000e+03   4.8194781498978045e-13
   4.9080000000000000e+03   4.6329606817607782e-13
   4.9120000000000000e+03   4.4597658899192538e-13
   4.9160000000000000e+03   4.2854608750531042e-13
   4.9200000000000000e+03   4.1078251911130792e-13
   4.9240000000000000e+03   3.9268588380991787e-13
   4.9280000000000000e+03   3.7547742692822794e-13
   4.9320000000000000e+03   3.5882408155885059e-13
   4.9360000000000000e+03   3.4272584770178582e-13
   4.9400000000000000e+03   3.2751579226442118e-13
   4.9440000000000000e+03   3.1408209366645679e-13
   4.9480000000000000e+03   3.0131452888326749e-13
   4.9520000000000000e+03   2.8910207561239076e-13
   4.9560000000000000e+03   2.7744473385382662e-13
   4.9600000000000000e+03   2.6623148130511254e-13
   4.9640000000000000e+03   2.5512925105886097e-13
   4.9680000000000000e+03   2.4480417692984702e-13
   4.9720000000000000e+03   2.3436808049837055e-13
   4.9760000000000000e+03   2.2426505097428162e-13
   4.9800000000000000e+03   2.1438406605511773e-13
   4.9840000000000000e+03   2.0505819264826641e-13
   4.9880000000000000e+03   1.9617640845126516e-13
   4.9920000000000000e+03   1.8784973576657649e-13
   4.9960000000000000e+03   1.8018919689666291e-13
   5.0000000000000000e+03   1.7263968032921184e-13
   5.0040000000000000e+03   1.6564527527407336e-13
   5.0080000000000000e+03   1.5887291482385990e-13
   5.0120000000000000e+03   1.5232259897857148e-13
   5.0160000000000000e+03   1.4599432773820809e-13
   5.0200000000000000e+03   1.3988810110276972e-13
   5.0240000000000000e+03   1.3344880755994382e-13
   5.0280000000000000e+03   1.2734258092450546e-13
   5.0320000000000000e+03   1.2145839889399213e-13
   5.0360000000000000e+03   1.1590728377086634e-13
   5.0400000000000000e+03   1.1057821325266559e-13
   5.0440000000000000e+03   1.0580425424677742e-13
   5.0480000000000000e+03   1.0147438445073931e-13
   5.0520000000000000e+03   9.7477581562088744e-14
   5.0560000000000000e+03   9.3480778673438181e-14
   5.0600000000000000e+03   8.9706020389712648e-14
   5.0640000000000000e+03   8.6264329013374663e-14
   5.0680000000000000e+03   8.2711615334574162e-14
   5.0720000000000000e+03   7.9158901655773661e-14
   5.0760000000000000e+03   7.5606187976973160e-14
   5.0800000000000000e+03   7.2164496600635175e-14
   5.0840000000000000e+03   6.9055872131684737e-14
   5.0880000000000000e+03   6.5836225360271783e-14
   5.0920000000000000e+03   6.2949645496246376e-14
   5.0960000000000000e+03   6.0396132539608516e-14
   5.1000000000000000e+03   5.7842619582970656e-14
   5.1040000000000000e+03   5.5622173533720343e-14
   5.1080000000000000e+03   5.3401727484470030e-14
   5.1120000000000000e+03   5.1292303737682232e-14
   5.1160000000000000e+03   4.9182879990894435e-14
   5.1200000000000000e+03   4.7295500849031669e-14
   5.1240000000000000e+03   4.5297099404706387e-14
   5.1280000000000000e+03   4.3409720262843621e-14
   5.1320000000000000e+03   4.1633363423443370e-14
   5.1360000000000000e+03   3.9857006584043120e-14
   5.1400000000000000e+03   3.8191672047105385e-14
   5.1440000000000000e+03   3.6748382115092681e-14
   5.1480000000000000e+03   3.5305092183079978e-14
   5.1520000000000000e+03   3.3972824553529790e-14
   5.1560000000000000e+03   3.2640556923979602e-14
   5.1600000000000000e+03   3.1419311596891930e-14
   5.1640000000000000e+03   3.0309088572266774e-14
   5.1680000000000000e+03   2.9087843245179101e-14
   5.1720000000000000e+03   2.7977620220553945e-14
   5.1760000000000000e+03   2.6867397195928788e-14
   5.1800000000000000e+03   2.5757174171303632e-14
   5.1840000000000000e+03   2.4757973449140991e-14
   5.1880000000000000e+03   2.3647750424515834e-14
   5.1920000000000000e+03   2.2759572004815709e-14
   5.1960000000000000e+03   2.1871393585115584e-14
   5.2000000000000000e+03   2.1094237467877974e-14
   5.2040000000000000e+03   2.0428103653102880e-14
   5.2080000000000000e+03   1.9650947535865271e-14
   5.2120000000000000e+03   1.8984813721090177e-14
   5.2160000000000000e+03   1.8429702208777599e-14
   5.2200000000000000e+03   1.7763568394002505e-14
   5.2240000000000000e+03   1.7097434579227411e-14
   5.2280000000000000e+03   1.6542323066914832e-14
   5.2320000000000000e+03   1.5876189252139739e-14
   5.2360000000000000e+03   1.5321077739827160e-14
   5.2400000000000000e+03   1.4765966227514582e-14
   5.2440000000000000e+03   1.4210854715202004e-14
   5.2480000000000000e+03   1.3766765505351941e-14
   5.2520000000000000e+03   1.3322676295501878e-14
   5.2560000000000000e+03   1.2878587085651816e-14
   5.2600000000000000e+03   1.2545520178264269e-14
   5.2640000000000000e+03   1.2101430968414206e-14
   5.2680000000000000e+03   1.1657341758564144e-14
   5.2720000000000000e+03   1.1324274851176597e-14
   5.2760000000000000e+03   1.0991207943789050e-14
   5.2800000000000000e+03   1.0658141036401503e-14
   5.2840000000000000e+03   1.0325074129013956e-14
   5.2880000000000000e+03   9.9920072216264089e-15
   5.2920000000000000e+03   9.7699626167013776e-15
   5.2960000000000000e+03   9.4368957093138306e-15
   5.3000000000000000e+03   9.2148511043887993e-15
   5.3040000000000000e+03   8.8817841970012523e-15
   5.3080000000000000e+03   8.6597395920762210e-15
   5.3120000000000000e+03   8.4376949871511897e-15
   5.3160000000000000e+03   8.2156503822261584e-15
   5.3200000000000000e+03   7.9936057773011271e-15
   5.3240000000000000e+03   7.7715611723760958e-15
   5.3280000000000000e+03   7.6605388699135801e-15
   5.3320000000000000e+03   7.3274719625260332e-15
   5.3360000000000000e+03   7.2164496600635175e-15
   5.3400000000000000e+03   6.8833827526759706e-15
   5.3440000000000000e+03   6.7723604502134549e-15
   5.3480000000000000e+03   6.6613381477509392e-15
   5.3520000000000000e+03   6.4392935428259079e-15
   5.3560000000000000e+03   6.3282712403633923e-15
   5.3600000000000000e+03   6.2172489379008766e-15
   5.3640000000000000e+03   5.9952043329758453e-15
   5.3680000000000000e+03   5.8841820305133297e-15
   5.3720000000000000e+03   5.7731597280508140e-15
   5.3760000000000000e+03   5.6621374255882984e-15
   5.3800000000000000e+03   5.4400928206632670e-15
   5.3840000000000000e+03   5.4400928206632670e-15
   5.3880000000000000e+03   5.2180482157382357e-15
   5.3920000000000000e+03   5.2180482157382357e-15
   5.3960000000000000e+03   4.9960036108132044e-15
   5.4000000000000000e+03   4.9960036108132044e-15
   5.4040000000000000e+03   4.8849813083506888e-15
   5.4080000000000000e+03   4.7739590058881731e-15
   5.4120000000000000e+03   4.7739590058881731e-15
   5.4160000000000000e+03   4.6629367034256575e-15
   5.4200000000000000e+03   4.5519144009631418e-15
   5.4240000000000000e+03   4.4408920985006262e-15
   5.4280000000000000e+03   4.3298697960381105e-15
   5.4320000000000000e+03   4.3298697960381105e-15
   5.4360000000000000e+03   4.2188474935755949e-15
   5.4400000000000000e+03   4.1078251911130792e-15
   5.4440000000000000e+03   3.9968028886505635e-15
   5.4480000000000000e+03   3.9968028886505635e-15
   5.4520000000000000e+03   3.8857805861880479e-15
   5.4560000000000000e+03   3.8857805861880479e-15
   5.4600000000000000e+03   3.7747582837255322e-15
   5.4640000000000000e+03   3.6637359812630166e-15
   5.4680000000000000e+03   3.6637359812630166e-15
   5.4720000000000000e+03   3.6637359812630166e-15
   5.4760000000000000e+03   3.5527136788005009e-15
   5.4800000000000000e+03   3.5527136788005009e-15
   5.4840000000000000e+03   3.4416913763379853e-15
   5.4880000000000000e+03   3.4416913763379853e-15
   5.4920000000000000e+03   3.3306690738754696e-15
   5.4960000000000000e+03   3.3306690738754696e-15
   5.5000000000000000e+03   3.2196467714129540e-15
   5.5040000000000000e+03   3.2196467714129540e-15
   5.5080000000000000e+03   3.2196467714129540e-15
   5.5120000000000000e+03   3.1086244689504383e-15
   5.5160000000000000e+03   2.9976021664879227e-15
   5.5200000000000000e+03   2.9976021664879227e-15
   5.5240000000000000e+03   2.9976021664879227e-15
   5.5280000000000000e+03   2.9976021664879227e-15
   5.5320000000000000e+03   2.9976021664879227e-15
   5.5360000000000000e+03   2.8865798640254070e-15
   5.5400000000000000e+03   2.8865798640254070e-15
   5.5440000000000000e+03   2.7755575615628914e-15
   5.5480000000000000e+03   2.7755575615628914e-15
   5.5520000000000000e+03   2.6645352591003757e-15
   5.5560000000000000e+03   2.6645352591003757e-15
   5.5600000000000000e+03   2.6645352591003757e-15
   5.5640000000000000e+03   2.5535129566378600e-15
   5.5680000000000000e+03   2.6645352591003757e-15
   5.5720000000000000e+03   2.5535129566378600e-15
   5.5760000000000000e+03   2.5535129566378600e-15
   5.5800000000000000e+03   2.5535129566378600e-15
   5.5840000000000000e+03   2.5535129566378600e-15
   5.5880000000000000e+03   2.4424906541753444e-15
   5.5920000000000000e+03   2.4424906541753444e-15
   5.5960000000000000e+03   2.3314683517128287e-15
   5.6000000000000000e+03   2.3314683517128287e-15
   5.6040000000000000e+03   2.3314683517128287e-15
   5.6080000000000000e+03   2.3314683517128287e-15
   5.6120000000000000e+03   2.2204460492503131e-15
   5.6160000000000000e+03   2.2204460492503131e-15
   5.6200000000000000e+03   2.2204460492503131e-15
   5.6240000000000000e+03   2.2204460492503131e-15
   5.6280000000000000e+03   2.2204460492503131e-15
   5.6320000000000000e+03   2.2204460492503131e-15
   5.6360000000000000e+03   2.1094237467877974e-15
   5.6400000000000000e+03   2.1094237467877974e-15
   5.6440000000000000e+03   2.1094237467877974e-15
   5.6480000000000000e+03   2.1094237467877974e-15
   5.6520000000000000e+03   2.1094237467877974e-15
   5.6560000000000000e+03   1.9984014443252818e-15
   5.6600000000000000e+03   1.9984014443252818e-15
   5.6640000000000000e+03   1.9984014443252818e-15
   5.6680000000000000e+03   1.9984014443252818e-15
   5.6720000000000000e+03   1.9984014443252818e-15
   5.6760000000000000e+03   1.9984014443252818e-15
   5.6800000000000000e+03   1.9984014443252818e-15
   5.6840000000000000e+03   1.8873791418627661e-15
   5.6880000000000000e+03   1.8873791418627661e-15
   5.6920000000000000e+03   1.8873791418627661e-15
   5.6960000000000000e+03   1.8873791418627661e-15
   5.7000000000000000e+03   1.7763568394002505e-15
   5.7040000000000000e+03   1.8873791418627661e-15
   5.7080000000000000e+03   1.7763568394002505e-15
   5.7120000000000000e+03   1.8873791418627661e-15
   5.7160000000000000e+03   1.7763568394002505e-15
   5.7200000000000000e+03   1.7763568394002505e-15
   5.7240000000000000e+03   1.7763568394002505e-15
   5.7280000000000000e+03   1.7763568394002505e-15
   5.7320000000000000e+03   1.7763568394002505e-15
   5.7360000000000000e+03   1.7763568394002505e-15
   5.7400000000000000e+03   1.6653345369377348e-15
   5.7440000000000000e+03   1.6653345369377348e-15
   5.7480000000000000e+03   1.6653345369377348e-15
   5.7520000000000000e+03   1.5543122344752192e-15
   5.7560000000000000e+03   1.5543122344752192e-15
   5.7600000000000000e+03   1.5543122344752192e-15
   5.7640000000000000e+03   1.5543122344752192e-15
   5.7680000000000000e+03   1.5543122344752192e-15
   5.7720000000000000e+03   1.5543122344752192e-15
   5.7760000000000000e+03   1.5543122344752192e-15
   5.7800000000000000e+03   1.5543122344752192e-15
   5.7840000000000000e+03   1.5543122344752192e-15
   5.7880000000000000e+03   1.5543122344752192e-15
   5.7920000000000000e+03   1.5543122344752192e-15
   5.7960000000000000e+03   1.4432899320127035e-15
   5.8000000000000000e+03   1.4432899320127035e-15
   5.8040000000000000e+03   1.4432899320127035e-15
   5.8080000000000000e+03   1.4432899320127035e-15
   5.8120000000000000e+03   1.4432899320127035e-15
   5.8160000000000000e+03   1.4432899320127035e-15
   5.8200000000000000e+03   1.4432899320127035e-15
   5.8240000000000000e+03   1.4432899320127035e-15
   5.8280000000000000e+03   1.4432899320127035e-15
   5.8320000000000000e+03   1.4432899320127035e-15
   5.8360000000000000e+03   1.4432899320127035e-15
   5.8400000000000000e+03   1.4432899320127035e-15
   5.8440000000000000e+03   1.3322676295501878e-15
   5.8480000000000000e+03   1.3322676295501878e-15
   5.8520000000000000e+03   1.3322676295501878e-15
   5.8560000000000000e+03   1.3322676295501878e-15
   5.8600000000000000e+03   1.3322676295501878e-15
   5.8640000000000000e+03   1.4432899320127035e-15
   5.8680000000000000e+03   1.3322676295501878e-15
   5.8720000000000000e+03   1.3322676295501878e-15
   5.8760000000000000e+03   1.3322676295501878e-15
   5.8800000000000000e+03   1.3322676295501878e-15
   5.8840000000000000e+03   1.3322676295501878e-15
   5.8880000000000000e+03   1.3322676295501878e-15
   5.8920000000000000e+03   1.2212453270876722e-15
   5.8960000000000000e+03   1.2212453270876722e-15
   5.9000000000000000e+03   1.3322676295501878e-15
   5.9040000000000000e+03   1.2212453270876722e-15
   5.9080000000000000e+03   1.2212453270876722e-15
   5.9120000000000000e+03   1.2212453270876722e-15
   5.9160000000000000e+03   1.2212453270876722e-15
   5.9200000000000000e+03   1.2212453270876722e-15
   5.9240000000000000e+03   1.2212453270876722e-15
   5.9280000000000000e+03   1.2212453270876722e-15
   5.9320000000000000e+03   1.2212453270876722e-15
   5.9360000000000000e+03   1.2212453270876722e-15
   5.9400000000000000e+03   1.1102230246251565e-15
   5.9440000000000000e+03   1.2212453270876722e-15
   5.9480000000000000e+03   1.1102230246251565e-15
   5.9520000000000000e+03   1.1102230246251565e-15
   5.9560000000000000e+03   1.1102230246251565e-15
   5.9600000000000000e+03   1.1102230246251565e-15
   5.9640000000000000e+03   1.1102230246251565e-15
   5.9680000000000000e+03   1.1102230246251565e-15
   5.9720000000000000e+03   1.1102230246251565e-15
   5.9760000000000000e+03   1.1102230246251565e-15
   5.9800000000000000e+03   1.1102230246251565e-15
   5.9840000000000000e+03   1.1102230246251565e-15
   5.9880000000000000e+03   1.1102230246251565e-15
   5.9920000000000000e+03   1.1102230246251565e-15
   5.9960000000000000e+03   1.1102230246251565e-15
   6.0000000000000000e+03   9.9920072216264089e-16
   6.0040000000000000e+03   1.1102230246251565e-15
   6.0080000000000000e+03   1.1102230246251565e-15
   6.0120000000000000e+03   9.9920072216264089e-16
   6.0160000000000000e+03   1.1102230246251565e-15
   6.0200000000000000e+03   9.9920072216264089e-16
   6.0240000000000000e+03   9.9920072216264089e-16
   6.0280000000000000e+03   9.9920072216264089e-16
   6.0320000000000000e+03   9.9920072216264089e-16
   6.0360000000000000e+03   9.9920072216264089e-16
   6.0400000000000000e+03   9.9920072216264089e-16
   6.0440000000000000e+03   9.9920072216264089e-16
   6.0480000000000000e+03   9.9920072216264089e-16
   6.0520000000000000e+03   9.9920072216264089e-16
   6.0560000000000000e+03   9.9920072216264089e-16
   6.0600000000000000e+03   9.9920072216264089e-16
   6.0640000000000000e+03   9.9920072216264089e-16
   6.0680000000000000e+03   9.9920072216264089e-16
   6.0720000000000000e+03   9.9920072216264089e-16
   6.0760000000000000e+03   9.9920072216264089e-16
   6.0800000000000000e+03   9.9920072216264089e-16
   6.0840000000000000e+03   9.9920072216264089e-16
   6.0880000000000000e+03   9.9920072216264089e-16
   6.0920000000000000e+03   9.9920072216264089e-16
   6.0960000000000000e+03   9.9920072216264089e-16
   6.1000000000000000e+03   8.8817841970012523e-16
   6.1040000000000000e+03   9.9920072216264089e-16
   6.1080000000000000e+03   8.8817841970012523e-16
   6.1120000000000000e+03   8.8817841970012523e-16
   6.1160000000000000e+03   8.8817841970012523e-16
   6.1200000000000000e+03   8.8817841970012523e-16
   6.1240000000000000e+03   8.8817841970012523e-16
   6.1280000000000000e+03   8.8817841970012523e-16
   6.1320000000000000e+03   8.8817841970012523e-16
   6.1360000000000000e+03   8.8817841970012523e-16
   6.1400000000000000e+03   8.8817841970012523e-16
   6.1440000000000000e+03   8.8817841970012523e-16
   6.1480000000000000e+03   8.8817841970012523e-16
   6.1520000000000000e+03   8.8817841970012523e-16
   6.1560000000000000e+03   8.8817841970012523e-16
   6.1600000000000000e+03   8.8817841970012523e-16
   6.1640000000000000e+03   8.8817841970012523e-16
   6.1680000000000000e+03   7.7715611723760958e-16
   6.1720000000000000e+03   8.8817841970012523e-16
   6.1760000000000000e+03   8.8817841970012523e-16
   6.1800000000000000e+03   8.8817841970012523e-16
   6.1840000000000000e+03   8.8817841970012523e-16
   6.1880000000000000e+03   8.8817841970012523e-16
   6.1920000000000000e+03   7.7715611723760958e-16
   6.1960000000000000e+03   8.8817841970012523e-16
   6.2000000000000000e+03   8.8817841970012523e-16
   6.2040000000000000e+03   8.8817841970012523e-16
   6.2080000000000000e+03   7.7715611723760958e-16
   6.2120000000000000e+03   7.7715611723760958e-16
   6.2160000000000000e+03   7.7715611723760958e-16
   6.2200000000000000e+03   7.7715611723760958e-16
   6.2240000000000000e+03   8.8817841970012523e-16
   6.2280000000000000e+03   7.7715611723760958e-16
   6.2320000000000000e+03   7.7715611723760958e-16
   6.2360000000000000e+03   7.7715611723760958e-16
   6.2400000000000000e+03   7.7715611723760958e-16
   6.2440000000000000e+03   7.7715611723760958e-16
   6.2480000000000000e+03   7.7715611723760958e-16
   6.2520000000000000e+03   7.7715611723760958e-16
   6.2560000000000000e+03   8.8817841970012523e-16
   6.2600000000000000e+03   7.7715611723760958e-16
   6.2640000000000000e+03   7.7715611723760958e-16
   6.2680000000000000e+03   7.7715611723760958e-16
   6.2720000000000000e+03   7.7715611723760958e-16
   6.2760000000000000e+03   7.7715611723760958e-16
   6.2800000000000000e+03   7.7715611723760958e-16
   6.2840000000000000e+03   7.7715611723760958e-16
   6.2880000000000000e+03   7.7715611723760958e-16
   6.2920000000000000e+03   7.7715611723760958e-16
   6.2960000000000000e+03   7.7715611723760958e-16
   6.3000000000000000e+03   7.7715611723760958e-16
   6.3040000000000000e+03   7.7715611723760958e-16
   6.3080000000000000e+03   7.7715611723760958e-16
   6.3120000000000000e+03   7.7715611723760958e-16
   6.3160000000000000e+03   7.7715611723760958e-16
   6.3200000000000000e+03   7.7715611723760958e-16
   6.3240000000000000e+03   7.7715611723760958e-16
   6.3280000000000000e+03   6.6613381477509392e-16
   6.3320000000000000e+03   7.7715611723760958e-16
   6.3360000000000000e+03   7.7715611723760958e-16
   6.3400000000000000e+03   7.7715611723760958e-16
   6.3440000000000000e+03   6.6613381477509392e-16
   6.3480000000000000e+03   6.6613381477509392e-16
   6.3520000000000000e+03   6.6613381477509392e-16
   6.3560000000000000e+03   6.6613381477509392e-16
   6.3600000000000000e+03   6.6613381477509392e-16
   6.3640000000000000e+03   6.6613381477509392e-16
   6.3680000000000000e+03   6.6613381477509392e-16
   6.3720000000000000e+03   6.6613381477509392e-16
   6.3760000000000000e+03   6.6613381477509392e-16
   6.3800000000000000e+03   6.6613381477509392e-16
   6.3840000000000000e+03   6.6613381477509392e-16
   6.3880000000000000e+03   6.6613381477509392e-16
   6.3920000000000000e+03   6.6613381477509392e-16
   6.3960000000000000e+03   6.6613381477509392e-16
   6.4000000000000000e+03   6.6613381477509392e-16
   6.4040000000000000e+03   6.6613381477509392e-16
   6.4080000000000000e+03   6.6613381477509392e-16
   6.4120000000000000e+03   6.6613381477509392e-16
   6.4160000000000000e+03   6.6613381477509392e-16
   6.4200000000000000e+03   6.6613381477509392e-16
   6.4240000000000000e+03   6.6613381477509392e-16
   6.4280000000000000e+03   6.6613381477509392e-16
   6.4320000000000000e+03   6.6613381477509392e-16
   6.4360000000000000e+03   6.6613381477509392e-16
   6.4400000000000000e+03   6.6613381477509392e-16
   6.4440000000000000e+03   6.6613381477509392e-16
   6.4480000000000000e+03   5.5511151231257827e-16
   6.4520000000000000e+03   6.6613381477509392e-16
   6.4560000000000000e+03   6.6613381477509392e-16
   6.4600000000000000e+03   6.6613381477509392e-16
   6.4640000000000000e+03   6.6613381477509392e-16
   6.4680000000000000e+03   6.6613381477509392e-16
   6.4720000000000000e+03   6.6613381477509392e-16
   6.4760000000000000e+03   6.6613381477509392e-16
   6.4800000000000000e+03   5.5511151231257827e-16
   6.4840000000000000e+03   6.6613381477509392e-16
   6.4880000000000000e+03   6.6613381477509392e-16
   6.4920000000000000e+03   6.6613381477509392e-16
   6.4960000000000000e+03   6.6613381477509392e-16
   6.5000000000000000e+03   6.6613381477509392e-16
   6.5040000000000000e+03   6.6613381477509392e-16
   6.5080000000000000e+03   5.5511151231257827e-16
   6.5120000000000000e+03   6.6613381477509392e-16
   6.5160000000000000e+03   6.6613381477509392e-16
   6.5200000000000000e+03   5.5511151231257827e-16
   6.5240000000000000e+03   6.6613381477509392e-16
   6.5280000000000000e+03   6.6613381477509392e-16
   6.5320000000000000e+03   6.6613381477509392e-16
   6.5360000000000000e+03   6.6613381477509392e-16
   6.5400000000000000e+03   6.6613381477509392e-16
   6.5440000000000000e+03   6.6613381477509392e-16
   6.5480000000000000e+03   6.6613381477509392e-16
   6.5520000000000000e+03   5.5511151231257827e-16
   6.5560000000000000e+03   5.5511151231257827e-16
   6.5600000000000000e+03   5.5511151231257827e-16
   6.5640000000000000e+03   5.5511151231257827e-16
   6.5680000000000000e+03   6.6613381477509392e-16
   6.5720000000000000e+03   5.5511151231257827e-16
   6.5760000000000000e+03   6.6613381477509392e-16
   6.5800000000000000e+03   5.5511151231257827e-16
   6.5840000000000000e+03   6.6613381477509392e-16
   6.5880000000000000e+03   6.6613381477509392e-16
   6.5920000000000000e+03   5.5511151231257827e-16
   6.5960000000000000e+03   5.5511151231257827e-16
   6.6000000000000000e+03   6.6613381477509392e-16
   6.6040000000000000e+03   6.6613381477509392e-16
   6.6080000000000000e+03   6.6613381477509392e-16
   6.6120000000000000e+03   6.6613381477509392e-16
   6.6160000000000000e+03   5.5511151231257827e-16
   6.6200000000000000e+03   5.5511151231257827e-16
   6.6240000000000000e+03   6.6613381477509392e-16
   6.6280000000000000e+03   6.6613381477509392e-16
   6.6320000000000000e+03   6.6613381477509392e-16
   6.6360000000000000e+03   5.5511151231257827e-16
   6.6400000000000000e+03   5.5511151231257827e-16
   6.6440000000000000e+03   5.5511151231257827e-16
   6.6480000000000000e+03   5.5511151231257827e-16
   6.6520000000000000e+03   5.5511151231257827e-16
   6.6560000000000000e+03   5.5511151231257827e-16
   6.6600000000000000e+03   5.5511151231257827e-16
   6.6640000000000000e+03   5.5511151231257827e-16
   6.6680000000000000e+03   5.5511151231257827e-16
   6.6720000000000000e+03   5.5511151231257827e-16
   6.6760000000000000e+03   5.5511151231257827e-16
   6.6800000000000000e+03   5.5511151231257827e-16
   6.6840000000000000e+03   5.5511151231257827e-16
   6.6880000000000000e+03   5.5511151231257827e-16
   6.6920000000000000e+03   5.5511151231257827e-16
   6.6960000000000000e+03   5.5511151231257827e-16
   6.7000000000000000e+03   5.5511151231257827e-16
   6.7040000000000000e+03   5.5511151231257827e-16
   6.7080000000000000e+03   5.5511151231257827e-16
   6.7120000000000000e+03   5.5511151231257827e-16
   6.7160000000000000e+03   5.5511151231257827e-16
   6.7200000000000000e+03   5.5511151231257827e-16
   6.7240000000000000e+03   5.5511151231257827e-16
   6.7280000000000000e+03   5.5511151231257827e-16
   6.7320000000000000e+03   4.4408920985006262e-16
   6.7360000000000000e+03   5.5511151231257827e-16
   6.7400000000000000e+03   5.5511151231257827e-16
   6.7440000000000000e+03   5.5511151231257827e-16
   6.7480000000000000e+03   4.4408920985006262e-16
   6.7520000000000000e+03   5.5511151231257827e-16
   6.7560000000000000e+03   5.5511151231257827e-16
   6.7600000000000000e+03   5.5511151231257827e-16
   6.7640000000000000e+03   5.5511151231257827e-16
   6.7680000000000000e+03   4.4408920985006262e-16
   6.7720000000000000e+03   4.4408920985006262e-16
   6.7760000000000000e+03   5.5511151231257827e-16
   6.7800000000000000e+03   5.5511151231257827e-16
   6.7840000000000000e+03   5.5511151231257827e-16
   6.7880000000000000e+03   5.5511151231257827e-16
   6.7920000000000000e+03   4.4408920985006262e-16
   6.7960000000000000e+03   5.5511151231257827e-16
   6.8000000000000000e+03   4.4408920985006262e-16
   6.8040000000000000e+03   4.4408920985006262e-16
   6.8080000000000000e+03   4.4408920985006262e-16
   6.8120000000000000e+03   4.4408920985006262e-16
   6.8160000000000000e+03   4.4408920985006262e-16
   6.8200000000000000e+03   4.4408920985006262e-16
   6.8240000000000000e+03   4.4408920985006262e-16
   6.8280000000000000e+03   4.4408920985006262e-16
   6.8320000000000000e+03   4.4408920985006262e-16
   6.8360000000000000e+03   4.4408920985006262e-16
   6.8400000000000000e+03   5.5511151231257827e-16
   6.8440000000000000e+03   5.5511151231257827e-16
   6.8480000000000000e+03   4.4408920985006262e-16
   6.8520000000000000e+03   4.4408920985006262e-16
   6.8560000000000000e+03   4.4408920985006262e-16
   6.8600000000000000e+03   4.4408920985006262e-16
   6.8640000000000000e+03   3.3306690738754696e-16
   6.8680000000000000e+03   4.4408920985006262e-16
   6.8720000000000000e+03   4.4408920985006262e-16
   6.8760000000000000e+03   4.4408920985006262e-16
   6.8800000000000000e+03   4.4408920985006262e-16
   6.8840000000000000e+03   4.4408920985006262e-16
   6.8880000000000000e+03   4.4408920985006262e-16
   6.8920000000000000e+03   4.4408920985006262e-16
   6.8960000000000000e+03   4.4408920985006262e-16
   6.9000000000000000e+03   5.5511151231257827e-16
   6.9040000000000000e+03   4.4408920985006262e-16
   6.9080000000000000e+03   4.4408920985006262e-16
   6.9120000000000000e+03   4.4408920985006262e-16
   6.9160000000000000e+03   4.4408920985006262e-16
   6.9200000000000000e+03   4.4408920985006262e-16
   6.9240000000000000e+03   4.4408920985006262e-16
   6.9280000000000000e+03   4.4408920985006262e-16
   6.9320000000000000e+03   4.4408920985006262e-16
   6.9360000000000000e+03   4.4408920985006262e-16
   6.9400000000000000e+03   4.4408920985006262e-16
   6.9440000000000000e+03   4.4408920985006262e-16
   6.9480000000000000e+03   4.4408920985006262e-16
   6.9520000000000000e+03   4.4408920985006262e-16
   6.9560000000000000e+03   4.4408920985006262e-16
   6.9600000000000000e+03   4.4408920985006262e-16
   6.9640000000000000e+03   4.4408920985006262e-16
   6.9680000000000000e+03   4.4408920985006262e-16
   6.9720000000000000e+03   4.4408920985006262e-16
   6.9760000000000000e+03   4.4408920985006262e-16
   6.9800000000000000e+03   4.4408920985006262e-16
   6.9840000000000000e+03   4.4408920985006262e-16
   6.9880000000000000e+03   4.4408920985006262e-16
   6.9920000000000000e+03   4.4408920985006262e-16
   6.9960000000000000e+03   4.4408920985006262e-16
   7.0000000000000000e+03   4.4408920985006262e-16
   7.0040000000000000e+03   4.4408920985006262e-16
   7.0080000000000000e+03   4.4408920985006262e-16
   7.0120000000000000e+03   4.4408920985006262e-16
   7.0160000000000000e+03   4.4408920985006262e-16
   7.0200000000000000e+03   4.4408920985006262e-16
   7.0240000000000000e+03   4.4408920985006262e-16
   7.0280000000000000e+03   4.4408920985006262e-16
   7.0320000000000000e+03   4.4408920985006262e-16
   7.0360000000000000e+03   4.4408920985006262e-16
   7.0400000000000000e+03   4.4408920985006262e-16
   7.0440000000000000e+03   4.4408920985006262e-16
   7.0480000000000000e+03   4.4408920985006262e-16
   7.0520000000000000e+03   4.4408920985006262e-16
   7.0560000000000000e+03   4.4408920985006262e-16
   7.0600000000000000e+03   4.4408920985006262e-16
   7.0640000000000000e+03   4.4408920985006262e-16
   7.0680000000000000e+03   4.4408920985006262e-16
   7.0720000000000000e+03   4.4408920985006262e-16
   7.0760000000000000e+03   4.4408920985006262e-16
   7.0800000000000000e+03   4.4408920985006262e-16
   7.0840000000000000e+03   4.4408920985006262e-16
   7.0880000000000000e+03   4.4408920985006262e-16
   7.0920000000000000e+03   4.4408920985006262e-16
   7.0960000000000000e+03   4.4408920985006262e-16
   7.1000000000000000e+03   4.4408920985006262e-16
   7.1040000000000000e+03   4.4408920985006262e-16
   7.1080000000000000e+03   4.4408920985006262e-16
   7.1120000000000000e+03   4.4408920985006262e-16
   7.1160000000000000e+03   3.3306690738754696e-16
   7.1200000000000000e+03   4.4408920985006262e-16
   7.1240000000000000e+03   4.4408920985006262e-16
   7.1280000000000000e+03   4.4408920985006262e-16
   7.1320000000000000e+03   3.3306690738754696e-16
   7.1360000000000000e+03   4.4408920985006262e-16
   7.1400000000000000e+03   4.4408920985006262e-16
   7.1440000000000000e+03   3.3306690738754696e-16
   7.1480000000000000e+03   4.4408920985006262e-16
   7.1520000000000000e+03   3.3306690738754696e-16
   7.1560000000000000e+03   3.3306690738754696e-16
   7.1600000000000000e+03   3.3306690738754696e-16
   7.1640000000000000e+03   4.4408920985006262e-16
   7.1680000000000000e+03   3.3306690738754696e-16
   7.1720000000000000e+03   3.3306690738754696e-16
   7.1760000000000000e+03   3.3306690738754696e-16
   7.1800000000000000e+03   3.3306690738754696e-16
   7.1840000000000000e+03   4.4408920985006262e-16
   7.1880000000000000e+03   4.4408920985006262e-16
   7.1920000000000000e+03   3.3306690738754696e-16
   7.1960000000000000e+03   4.4408920985006262e-16
   7.2000000000000000e+03   4.4408920985006262e-16
   7.2040000000000000e+03   3.3306690738754696e-16
   7.2080000000000000e+03   3.3306690738754696e-16
   7.2120000000000000e+03   4.4408920985006262e-16
   7.2160000000000000e+03   4.4408920985006262e-16
   7.2200000000000000e+03   4.4408920985006262e-16
   7.2240000000000000e+03   4.4408920985006262e-16
   7.2280000000000000e+03   3.3306690738754696e-16
   7.2320000000000000e+03   4.4408920985006262e-16
   7.2360000000000000e+03   3.3306690738754696e-16
   7.2400000000000000e+03   3.3306690738754696e-16
   7.2440000000000000e+03   3.3306690738754696e-16
   7.2480000000000000e+03   3.3306690738754696e-16
   7.2520000000000000e+03   3.3306690738754696e-16
   7.2560000000000000e+03   4.4408920985006262e-16
   7.2600000000000000e+03   3.3306690738754696e-16
   7.2640000000000000e+03   3.3306690738754696e-16
   7.2680000000000000e+03   3.3306690738754696e-16
   7.2720000000000000e+03   3.3306690738754696e-16
   7.2760000000000000e+03   3.3306690738754696e-16
   7.2800000000000000e+03   3.3306690738754696e-16
   7.2840000000000000e+03   3.3306690738754696e-16
   7.2880000000000000e+03   3.3306690738754696e-16
   7.2920000000000000e+03   3.3306690738754696e-16
   7.2960000000000000e+03   3.3306690738754696e-16
   7.3000000000000000e+03   3.3306690738754696e-16
   7.3040000000000000e+03   3.3306690738754696e-16
   7.3080000000000000e+03   3.3306690738754696e-16
   7.3120000000000000e+03   3.3306690738754696e-16
   7.3160000000000000e+03   3.3306690738754696e-16
   7.3200000000000000e+03   3.3306690738754696e-16
   7.3240000000000000e+03   3.3306690738754696e-16
   7.3280000000000000e+03   3.3306690738754696e-16
   7.3320000000000000e+03   3.3306690738754696e-16
   7.3360000000000000e+03   3.3306690738754696e-16
   7.3400000000000000e+03   3.3306690738754696e-16
   7.3440000000000000e+03   3.3306690738754696e-16
   7.3480000000000000e+03   3.3306690738754696e-16
   7.3520000000000000e+03   3.3306690738754696e-16
   7.3560000000000000e+03   3.3306690738754696e-16
   7.3600000000000000e+03   3.3306690738754696e-16
   7.3640000000000000e+03   3.3306690738754696e-16
   7.3680000000000000e+03   3.3306690738754696e-16
   7.3720000000000000e+03   3.3306690738754696e-16
   7.3760000000000000e+03   3.3306690738754696e-16
   7.3800000000000000e+03   3.3306690738754696e-16
   7.3840000000000000e+03   3.3306690738754696e-16
   7.3880000000000000e+03   3.3306690738754696e-16
   7.3920000000000000e+03   2.2204460492503131e-16
   7.3960000000000000e+03   3.3306690738754696e-16
   7.4000000000000000e+03   3.3306690738754696e-16
   7.4040000000000000e+03   3.3306690738754696e-16
   7.4080000000000000e+03   3.3306690738754696e-16
   7.4120000000000000e+03   3.3306690738754696e-16
   7.4160000000000000e+03   3.3306690738754696e-16
   7.4200000000000000e+03   3.3306690738754696e-16
   7.4240000000000000e+03   3.3306690738754696e-16
   7.4280000000000000e+03   3.3306690738754696e-16
   7.4320000000000000e+03   3.3306690738754696e-16
   7.4360000000000000e+03   3.3306690738754696e-16
   7.4400000000000000e+03   2.2204460492503131e-16
   7.4440000000000000e+03   3.3306690738754696e-16
   7.4480000000000000e+03   3.3306690738754696e-16
   7.4520000000000000e+03   3.3306690738754696e-16
   7.4560000000000000e+03   3.3306690738754696e-16
   7.4600000000000000e+03   3.3306690738754696e-16
   7.4640000000000000e+03   3.3306690738754696e-16
   7.4680000000000000e+03   3.3306690738754696e-16
   7.4720000000000000e+03   3.3306690738754696e-16
   7.4760000000000000e+03   3.3306690738754696e-16
   7.4800000000000000e+03   3.3306690738754696e-16
   7.4840000000000000e+03   2.2204460492503131e-16
   7.4880000000000000e+03   3.3306690738754696e-16
   7.4920000000000000e+03   3.3306690738754696e-16
   7.4960000000000000e+03   3.3306690738754696e-16
   7.5000000000000000e+03   2.2204460492503131e-16
   7.5040000000000000e+03   3.3306690738754696e-16
   7.5080000000000000e+03   3.3306690738754696e-16
   7.5120000000000000e+03   3.3306690738754696e-16
   7.5160000000000000e+03   3.3306690738754696e-16
   7.5200000000000000e+03   3.3306690738754696e-16
   7.5240000000000000e+03   2.2204460492503131e-16
   7.5280000000000000e+03   2.2204460492503131e-16
   7.5320000000000000e+03   2.2204460492503131e-16
   7.5360000000000000e+03   3.3306690738754696e-16
   7.5400000000000000e+03   3.3306690738754696e-16
   7.5440000000000000e+03   3.3306690738754696e-16
   7.5480000000000000e+03   2.2204460492503131e-16
   7.5520000000000000e+03   2.2204460492503131e-16
   7.5560000000000000e+03   3.3306690738754696e-16
   7.5600000000000000e+03   2.2204460492503131e-16
   7.5640000000000000e+03   3.3306690738754696e-16
   7.5680000000000000e+03   3.3306690738754696e-16
   7.5720000000000000e+03   3.3306690738754696e-16
   7.5760000000000000e+03   3.3306690738754696e-16
   7.5800000000000000e+03   3.3306690738754696e-16
   7.5840000000000000e+03   3.3306690738754696e-16
   7.5880000000000000e+03   3.3306690738754696e-16
   7.5920000000000000e+03   3.3306690738754696e-16
   7.5960000000000000e+03   3.3306690738754696e-16
   7.6000000000000000e+03   3.3306690738754696e-16
   7.6040000000000000e+03   3.3306690738754696e-16
   7.6080000000000000e+03   3.3306690738754696e-16
   7.6120000000000000e+03   3.3306690738754696e-16
   7.6160000000000000e+03   3.3306690738754696e-16
   7.6200000000000000e+03   3.3306690738754696e-16
   7.6240000000000000e+03   2.2204460492503131e-16
   7.6280000000000000e+03   3.3306690738754696e-16
   7.6320000000000000e+03   3.3306690738754696e-16
   7.6360000000000000e+03   3.3306690738754696e-16
   7.6400000000000000e+03   2.2204460492503131e-16


==> data.hist.ex5.min.txt <==
   4.0000000000000000e+00   1.3529738081741860e-01
   8.0000000000000000e+00   3.6015017589617782e-02
   1.2000000000000000e+01   1.5931508093044555e-02
   1.6000000000000000e+01   8.1621509296513350e-03
   2.0000000000000000e+01   4.7272525280395161e-03
   2.4000000000000000e+01   3.0119302842701590e-03
   2.8000000000000000e+01   2.0173734604336246e-03
   3.2000000000000000e+01   1.4195506162603122e-03
   3.6000000000000000e+01   1.0571037485550550e-03
   4.0000000000000000e+01   8.2583087230936325e-04
   4.4000000000000000e+01   6.9107177821470245e-04
   4.8000000000000000e+01   5.8767945371274166e-04
   5.2000000000000000e+01   5.1717627365310825e-04
   5.6000000000000000e+01   4.6031149546776895e-04
   6.0000000000000000e+01   4.1483324454760773e-04
   6.4000000000000000e+01   3.7079442996057477e-04
   6.8000000000000000e+01   3.2310629872112084e-04
   7.2000000000000000e+01   2.7445856229535437e-04
   7.6000000000000000e+01   2.2435640846696359e-04
   8.0000000000000000e+01   1.7627558795696441e-04
   8.4000000000000000e+01   1.3886615589475682e-04
   8.8000000000000000e+01   1.1000444137954091e-04
   9.2000000000000000e+01   8.4941723473064279e-05
   9.6000000000000000e+01   6.7987030959115735e-05
   1.0000000000000000e+02   5.7982263116929111e-05
   1.0400000000000000e+02   4.9981331746273838e-05
   1.0800000000000000e+02   4.2641305649238070e-05
   1.1200000000000000e+02   3.5900277795541946e-05
   1.1600000000000000e+02   2.8381700649893205e-05
   1.2000000000000000e+02   2.2809831116687995e-05
   1.2400000000000000e+02   1.6439979399152094e-05
   1.2800000000000000e+02   1.1885609465522862e-05
   1.3200000000000000e+02   8.3842265674594074e-06
   1.3600000000000000e+02   5.5576372501864313e-06
   1.4000000000000000e+02   4.0740715124831794e-06
   1.4400000000000000e+02   3.3310793826624163e-06
   1.4800000000000000e+02   2.8629952102399159e-06
   1.5200000000000000e+02   2.4979677188952110e-06
   1.5600000000000000e+02   2.1833642596114089e-06
   1.6000000000000000e+02   1.8925104713352070e-06
   1.6400000000000000e+02   1.6333544938795796e-06
   1.6800000000000000e+02   1.4170446503980472e-06
   1.7200000000000000e+02   1.2310317578645424e-06
   1.7600000000000000e+02   1.0828636292092852e-06
   1.8000000000000000e+02   9.5364918661910991e-07
   1.8400000000000000e+02   8.3063246181236394e-07
   1.8800000000000000e+02   7.1283421754220200e-07
   1.9200000000000000e+02   6.2721865345949368e-07
   1.9600000000000000e+02   5.8456661577999114e-07
   2.0000000000000000e+02   5.3252452392182903e-07
   2.0400000000000000e+02   4.8475458058749865e-07
   2.0800000000000000e+02   4.4388925390936862e-07
   2.1200000000000000e+02   4.0411764723469190e-07
   2.1600000000000000e+02   3.5780197671364533e-07
   2.2000000000000000e+02   3.1467670935647618e-07
   2.2400000000000000e+02   2.8213569258639382e-07
   2.2800000000000000e+02   2.5548398396857408e-07
   2.3200000000000000e+02   2.3215461975034657e-07
   2.3600000000000000e+02   1.9992327282558620e-07
   2.4000000000000000e+02   1.6951286807564969e-07
   2.4400000000000000e+02   1.4320524688304914e-07
   2.4800000000000000e+02   1.2213445377273757e-07
   2.5200000000000000e+02   1.0338053890723842e-07
   2.5600000000000000e+02   8.6643362151583858e-08
   2.6000000000000000e+02   6.8690514498648270e-08
   2.6400000000000000e+02   5.0166760745540273e-08
   2.6800000000000000e+02   3.6985360107877341e-08
   2.7200000000000000e+02   2.9657949651706872e-08
   2.7600000000000000e+02   2.2468229166072717e-08
   2.8000000000000000e+02   1.5538268671733135e-08
   2.8400000000000000e+02   1.0575790465594537e-08
   2.8800000000000000e+02   7.1946731905470074e-09
   2.9200000000000000e+02   5.0433413001371719e-09
   2.9600000000000000e+02   3.7426505228310702e-09
   3.0000000000000000e+02   2.9557702951876763e-09
   3.0400000000000000e+02   2.3463611054097555e-09
   3.0800000000000000e+02   1.9477819357405224e-09
   3.1200000000000000e+02   1.5652288354317534e-09
   3.1600000000000000e+02   1.2405901861356483e-09
   3.2000000000000000e+02   9.4522722982048890e-10
   3.2400000000000000e+02   7.0994432554982723e-10
   3.2800000000000000e+02   5.3392334997681701e-10
   3.3200000000000000e+02   3.8309444505557622e-10
   3.3600000000000000e+02   2.5588264840337160e-10
   3.4000000000000000e+02   1.6333401298140870e-10
   3.4400000000000000e+02   1.2147061134726300e-10
   3.4800000000000000e+02   9.7838848134301770e-11
   3.5200000000000000e+02   7.5706330093794350e-11
   3.5600000000000000e+02   5.9488636239279913e-11
   3.6000000000000000e+02   4.7804649128124765e-11
   3.6400000000000000e+02   3.9094727455335487e-11
   3.6800000000000000e+02   3.1652014342853363e-11
   3.7200000000000000e+02   2.5545898729717464e-11
   3.7600000000000000e+02   2.0426105251658555e-11
   3.8000000000000000e+02   1.5608958570112463e-11
   3.8400000000000000e+02   1.1469047933587717e-11
   3.8800000000000000e+02   7.1733730067080614e-12
   3.9200000000000000e+02   4.3672843119679783e-12
   3.9600000000000000e+02   2.5908164502652653e-12
   4.0000000000000000e+02   1.5455414725806804e-12
   4.0400000000000000e+02   9.0483176506950258e-13
   4.0800000000000000e+02   5.4134474680722633e-13
   4.1200000000000000e+02   3.3650859876388495e-13
   4.1600000000000000e+02   2.2870594307278225e-13
   4.2000000000000000e+02   1.6542323066914832e-13
   4.2400000000000000e+02   1.2845280394913061e-13
   4.2800000000000000e+02   1.0058620603103918e-13
   4.3200000000000000e+02   7.6605388699135801e-14
   4.3600000000000000e+02   5.7842619582970656e-14
   4.4000000000000000e+02   4.3742787170231168e-14
   4.4400000000000000e+02   3.3639757646142243e-14
   4.4800000000000000e+02   2.5979218776228663e-14
   4.5200000000000000e+02   2.0428103653102880e-14
   4.5600000000000000e+02   1.5987211554602254e-14
   4.6000000000000000e+02   1.3100631690576847e-14
   4.6400000000000000e+02   9.7699626167013776e-15
   4.6800000000000000e+02   6.7723604502134549e-15
   4.7200000000000000e+02   4.4408920985006262e-15
   4.7600000000000000e+02   2.8865798640254070e-15
   4.8000000000000000e+02   1.7763568394002505e-15
   4.8400000000000000e+02   1.1102230246251565e-15
   4.8800000000000000e+02   6.6613381477509392e-16
   4.9200000000000000e+02   5.5511151231257827e-16
   4.9600000000000000e+02   2.2204460492503131e-16
   5.0000000000000000e+02   2.2204460492503131e-16
   5.0400000000000000e+02   1.1102230246251565e-16
   5.0800000000000000e+02   0.0000000000000000e+00
   5.1200000000000000e+02   2.2204460492503131e-16
   5.1600000000000000e+02   0.0000000000000000e+00
   5.2000000000000000e+02   1.6653345369377348e-16
   5.2400000000000000e+02   0.0000000000000000e+00
   5.2800000000000000e+02   1.1102230246251565e-16
   5.3200000000000000e+02   2.7755575615628914e-16
   5.3600000000000000e+02   2.7755575615628914e-16
   5.4000000000000000e+02   1.1102230246251565e-16
   5.4400000000000000e+02   2.2204460492503131e-16
   5.4800000000000000e+02   1.6653345369377348e-16
   5.5200000000000000e+02   1.6653345369377348e-16
   5.5600000000000000e+02   1.6653345369377348e-16
   5.6000000000000000e+02   1.6653345369377348e-16
   5.6400000000000000e+02   2.2204460492503131e-16
   5.6800000000000000e+02   1.6653345369377348e-16
   5.7200000000000000e+02   1.6653345369377348e-16
   5.7600000000000000e+02   1.6653345369377348e-16
   5.8000000000000000e+02   1.6653345369377348e-16
   5.8400000000000000e+02   1.6653345369377348e-16
   5.8800000000000000e+02   1.6653345369377348e-16
   5.9200000000000000e+02   1.6653345369377348e-16
   5.9600000000000000e+02   1.6653345369377348e-16
   6.0000000000000000e+02   1.6653345369377348e-16
   6.0400000000000000e+02   1.6653345369377348e-16
   6.0800000000000000e+02   1.6653345369377348e-16
   6.1200000000000000e+02   1.6653345369377348e-16
   6.1600000000000000e+02   1.6653345369377348e-16
   6.2000000000000000e+02   1.6653345369377348e-16
   6.2400000000000000e+02   1.6653345369377348e-16
   6.2800000000000000e+02   1.6653345369377348e-16
   6.3200000000000000e+02   1.6653345369377348e-16
   6.3600000000000000e+02   1.6653345369377348e-16
   6.4000000000000000e+02   1.6653345369377348e-16
   6.4400000000000000e+02   1.6653345369377348e-16
   6.4800000000000000e+02   1.6653345369377348e-16
   6.5200000000000000e+02   1.6653345369377348e-16


==> data.res.ex2a.max.txt <==
   4.0000000000000000e+00   2.1906353987031640e-01   6.9614022896591277e-01
   1.0000000000000000e+01   1.4995009493876696e-01   1.3440676607292862e-01
   1.6000000000000000e+01   1.1318275920866683e-01   3.5104365753136184e-02
   2.2000000000000000e+01   8.5535260756341491e-02   8.7658372325744062e-03
   2.8000000000000000e+01   6.8149453565706064e-02   2.9220732949415871e-03
   3.4000000000000000e+01   5.7993476583147185e-02   8.8096894910776285e-04
   4.0000000000000000e+01   5.3852286586350662e-02   2.1578575919535634e-04
   4.6000000000000000e+01   5.2781636357081219e-02   6.5155886251006470e-05
   5.2000000000000000e+01   5.2394317051808581e-02   6.6305840308715700e-05
   5.8000000000000000e+01   5.1336098457366142e-02   1.5684378038201537e-03
   6.4000000000000000e+01   4.4128160120891935e-02   2.7070153859773399e-04
   7.0000000000000000e+01   4.0496656530115138e-02   4.2071477219891439e-04
   7.6000000000000000e+01   3.6122962430995387e-02   8.7221230159128637e-04
   8.2000000000000000e+01   3.2766434175215797e-02   1.5757024394121922e-03
   8.8000000000000000e+01   3.1007950726913980e-02   7.7094325764762270e-04
   9.4000000000000000e+01   2.8656214372888122e-02   3.7397797700217941e-03
   1.0000000000000000e+02   2.3149145792445369e-02   2.7195863323406953e-03
   1.0600000000000000e+02   1.8416522553135029e-02   5.1597015069931949e-03
   1.1200000000000000e+02   1.5801283080327133e-02   1.6272544394529708e-03
   1.1800000000000000e+02   1.3851466955142333e-02   3.6852689513516544e-03
   1.2400000000000000e+02   1.0957288225991624e-02   1.8233655305343109e-03
   1.3000000000000000e+02   9.3734568719419653e-03   1.6219520932713454e-03
   1.3600000000000000e+02   7.5569177623679429e-03   9.4542559408767278e-04
   1.4200000000000000e+02   6.6576259959347239e-03   9.3847975907622970e-04
   1.4800000000000000e+02   5.7366417110542023e-03   7.1873023804322554e-04
   1.5400000000000000e+02   5.3913057991016311e-03   4.0243237088520887e-04
   1.6000000000000000e+02   5.0732196869006096e-03   5.8514656908905814e-04
   1.6600000000000000e+02   4.7843322792906484e-03   2.7911527982611207e-04
   1.7200000000000000e+02   4.6457501357022868e-03   1.9149048707623310e-04
   1.7800000000000000e+02   4.5668045620226860e-03   1.3444145463194736e-04
   1.8400000000000000e+02   4.4819222347527443e-03   1.7635845635982444e-04
   1.9000000000000000e+02   4.3458948032025768e-03   1.8462704530965252e-04
   1.9600000000000000e+02   4.2506331050450319e-03   1.1135735251971500e-04
   2.0200000000000000e+02   4.1674103988760813e-03   7.6707819970972397e-05
   2.0800000000000000e+02   4.1348220891404552e-03   5.2632536966910308e-05
   2.1400000000000000e+02   4.1035402953964462e-03   8.1224569261139983e-05
   2.2000000000000000e+02   4.0535360387076724e-03   1.3284653040800785e-04
   2.2600000000000000e+02   3.7758455108255484e-03   4.1883599580814563e-04
   2.3200000000000000e+02   3.4397860134415259e-03   3.1568143689450170e-04
   2.3800000000000000e+02   3.1022798436393662e-03   6.2820275509618655e-04
   2.4400000000000000e+02   2.7203558066287159e-03   5.2540043669091377e-04
   2.5000000000000000e+02   2.3751322596708424e-03   2.6587474297219520e-04
   2.5600000000000000e+02   2.1788654332112745e-03   1.3665289293249438e-04
   2.6200000000000000e+02   2.0697200145344818e-03   1.5837964584264875e-04
   2.6800000000000000e+02   1.9511129486116663e-03   1.2390237480657757e-04
   2.7400000000000000e+02   1.8609137870999048e-03   1.0352508290179327e-04
   2.8000000000000000e+02   1.7745587162620313e-03   1.1701661295950948e-04
   2.8600000000000000e+02   1.6899507591415786e-03   1.1194879257842794e-04
   2.9200000000000000e+02   1.6495690938228558e-03   4.4925257712079739e-05
   2.9800000000000000e+02   1.6217033744650999e-03   6.7422714675142545e-05
   3.0400000000000000e+02   1.5753554932311786e-03   8.0449413887259780e-05
   3.1000000000000000e+02   1.4560394472072358e-03   1.8096193452036083e-04
   3.1600000000000000e+02   1.3438923035181127e-03   8.3397790370550137e-05
   3.2200000000000000e+02   1.2837935554965707e-03   7.3774449238244927e-05
   3.2800000000000000e+02   1.1204035123716372e-03   1.3451778454444638e-04
   3.3400000000000000e+02   1.0365180047586797e-03   7.2646240917664462e-05
   3.4000000000000000e+02   9.7968587836422261e-04   1.1479162683867140e-04
   3.4600000000000000e+02   8.9991279840484495e-04   1.1698250863464308e-04
   3.5200000000000000e+02   8.1090156462920726e-04   1.2513953560535279e-04
   3.5800000000000000e+02   7.3343397901898255e-04   7.7298836327843233e-05
   3.6400000000000000e+02   6.4827575907366874e-04   1.0416639747379879e-04
   3.7000000000000000e+02   5.7084425149306339e-04   7.1375552578399799e-05
   3.7600000000000000e+02   5.2730978497061987e-04   6.1100551262214988e-05
   3.8200000000000000e+02   4.9010764734352952e-04   3.7146990743816773e-05
   3.8800000000000000e+02   4.6295161500409243e-04   2.9144920988336099e-05
   3.9400000000000000e+02   4.4263051484111360e-04   2.1329329731946461e-05
   4.0000000000000000e+02   4.2987865676558101e-04   1.2435785882141353e-05
   4.0600000000000000e+02   4.2560397434748820e-04   4.5705590990699064e-06
   4.1200000000000000e+02   4.2313859413689592e-04   5.4085387041173630e-06
   4.1800000000000000e+02   4.1876891455455700e-04   7.1607636634423063e-06
   4.2400000000000000e+02   4.1305119265017121e-04   4.8445496331698275e-06
   4.3000000000000000e+02   4.0989716972578139e-04   4.9735095862884610e-06
   4.3600000000000000e+02   4.0731277890532214e-04   3.3766110526577582e-06
   4.4200000000000000e+02   4.0449939892572839e-04   4.4265729243437621e-06
   4.4800000000000000e+02   4.0224284899270657e-04   3.9792275449453209e-06
   4.5400000000000000e+02   3.9944018129495218e-04   6.2358592246289552e-06
   4.6000000000000000e+02   3.9402177640934788e-04   1.0904611899746885e-05
   4.6600000000000000e+02   3.8197874522050146e-04   1.4190915734585662e-05
   4.7200000000000000e+02   3.7214931681989194e-04   1.4058172038236296e-05
   4.7800000000000000e+02   3.6339256129558350e-04   1.2814582340115875e-05
   4.8400000000000000e+02   3.5483379436945794e-04   9.8115214447742714e-06
   4.9000000000000000e+02   3.4716284242058970e-04   5.4071317635201473e-06
   4.9600000000000000e+02   3.4393700738799549e-04   2.7488747400159987e-06
   5.0200000000000000e+02   3.4158474318440879e-04   1.9341306889658160e-06
   5.0800000000000000e+02   3.4042693616181952e-04   1.2504321062761371e-06
   5.1400000000000000e+02   3.3876891539463827e-04   3.9839895455519605e-06
   5.2000000000000000e+02   3.3756635497550480e-04   7.8966375384061556e-07
   5.2600000000000000e+02   3.3676954663991454e-04   2.1655792572991908e-06
   5.3200000000000000e+02   3.3572005804510807e-04   2.2072611869094746e-06
   5.3800000000000000e+02   3.2797347048935110e-04   1.7805971334996255e-05
   5.4400000000000000e+02   3.1111301814268355e-04   9.8705462264006046e-06
   5.5000000000000000e+02   3.0424077084734158e-04   7.4410885698671366e-06
   5.5600000000000000e+02   2.9345910084443982e-04   2.1683113721696830e-05
   5.6200000000000000e+02   2.7407504234572277e-04   2.1779959084705696e-05
   5.6800000000000000e+02   2.5133681432376598e-04   3.0921343968264066e-05
   5.7400000000000000e+02   2.3266608448196946e-04   1.9937341128034107e-05
   5.8000000000000000e+02   2.1846617317861083e-04   2.0889919675262126e-05
   5.8600000000000000e+02   1.8774988308711826e-04   4.1762595907156049e-05
   5.9200000000000000e+02   1.4883585382324815e-04   2.1315323319618235e-05
   5.9800000000000000e+02   1.2773666583404397e-04   1.1002388532368253e-05
   6.0400000000000000e+02   1.1631514024851297e-04   1.9573650625852216e-05
   6.1000000000000000e+02   9.2010719786539408e-05   1.1511358341234637e-05
   6.1600000000000000e+02   8.1005256760691147e-05   8.8704612004046606e-06
   6.2200000000000000e+02   7.4050357309174419e-05   8.7650182959615000e-06
   6.2800000000000000e+02   6.5345675879679987e-05   8.0536447417754094e-06
   6.3400000000000000e+02   6.1288910026713328e-05   3.2133963682435499e-06
   6.4000000000000000e+02   5.9191881260522994e-05   2.6322419691631001e-06
   6.4600000000000000e+02   5.6626878347010301e-05   4.9314356817735410e-06
   6.5200000000000000e+02   4.9959605262717144e-05   5.5453202050207722e-06
   6.5800000000000000e+02   4.4975903064681244e-05   5.9573220208321382e-06
   6.6400000000000000e+02   3.8238579361637992e-05   8.7491934663887905e-06
   6.7000000000000000e+02   2.9059612671578083e-05   7.5506763295590650e-06
   6.7600000000000000e+02   2.4983050614990621e-05   2.1158211393987118e-06
   6.8200000000000000e+02   2.2866263530429976e-05   2.8070654039022652e-06
   6.8800000000000000e+02   2.0924730950999670e-05   2.3441962035323549e-06
   6.9400000000000000e+02   1.8441287237991322e-05   2.0119987058617949e-06
   7.0000000000000000e+02   1.6034928442765217e-05   2.5586594321965273e-06
   7.0600000000000000e+02   1.4519483632458030e-05   6.6913622129732018e-07
   7.1200000000000000e+02   1.3717402031709902e-05   1.2883226610355654e-06
   7.1800000000000000e+02   1.2166616644160300e-05   2.1429391018980871e-06
   7.2400000000000000e+02   1.0379243987057585e-05   1.0059901176648639e-06
   7.3000000000000000e+02   9.5339287629059299e-06   1.1011243429226744e-06
   7.3600000000000000e+02   8.7907631718397994e-06   1.0618953556603403e-06
   7.4200000000000000e+02   7.4543138601224079e-06   1.1541989221551739e-06
   7.4800000000000000e+02   6.8604209988998299e-06   6.4812953518706297e-07
   7.5400000000000000e+02   6.5335386019160779e-06   4.2175893261093948e-07
   7.6000000000000000e+02   6.2124655596518252e-06   5.6584885386572678e-07
   7.6600000000000000e+02   5.5645504370982479e-06   5.1190698400576740e-07
   7.7200000000000000e+02   5.2504556797283719e-06   2.7792579139617068e-07
   7.7800000000000000e+02   4.9116016755390568e-06   4.3140892963659889e-07
   7.8400000000000000e+02   4.3910516379641606e-06   5.2460701740702799e-07
   7.9000000000000000e+02   4.0439556079352457e-06   2.8658854563111582e-07
   7.9600000000000000e+02   3.7856781224809843e-06   4.4540373334075701e-07
   8.0200000000000000e+02   3.3322272171010248e-06   5.5947534653965584e-07
   8.0800000000000000e+02   2.6711275346036345e-06   2.5383075630748787e-07
   8.1400000000000000e+02   2.5495095660188483e-06   1.1906645118430723e-07
   8.2000000000000000e+02   2.4573070380173867e-06   1.5735315063113823e-07
   8.2600000000000000e+02   2.2840888073694110e-06   2.2579877856174194e-07
   8.3200000000000000e+02   2.1332304624976928e-06   6.6069227296947818e-08
   8.3800000000000000e+02   2.0840653897624684e-06   8.7518247179218407e-08
   8.4400000000000000e+02   1.9770056841617034e-06   2.0174516325560269e-07
   8.5000000000000000e+02   1.7570938065092356e-06   1.7008995927043466e-07
   8.5600000000000000e+02   1.6036216896608835e-06   2.1663938790619480e-07
   8.6200000000000000e+02   1.5251002537519653e-06   6.1932348432820423e-08
   8.6800000000000000e+02   1.4700486895002918e-06   9.4109259150878854e-08
   8.7400000000000000e+02   1.3892367915491199e-06   6.3395009451002229e-08
   8.8000000000000000e+02   1.3511544299515954e-06   4.1297628517779433e-08
   8.8600000000000000e+02   1.3295260271051212e-06   3.4134013964575551e-08
   8.9200000000000000e+02   1.3095677067198608e-06   3.6559310468825778e-08
   8.9800000000000000e+02   1.1938765387409234e-06   1.2371412927114227e-07
   9.0400000000000000e+02   1.0267662585716764e-06   1.7575121417230975e-07
   9.1000000000000000e+02   8.9703730343781984e-07   1.3823330863576501e-07
   9.1600000000000000e+02   7.9998204277620388e-07   1.1234571450992728e-07
   9.2200000000000000e+02   7.1172244003880891e-07   1.5031615361612529e-07
   9.2800000000000000e+02   5.9691632176006593e-07   1.6008282444909027e-07
   9.3400000000000000e+02   4.8575019484520254e-07   1.3088234418542104e-07
   9.4000000000000000e+02   3.6913576939578974e-07   8.7356172056638294e-08
   9.4600000000000000e+02   3.1215481188784366e-07   4.2016436608228238e-08
   9.5200000000000000e+02   2.8694242726334807e-07   2.8576162018948140e-08
   9.5800000000000000e+02   2.6988923701454226e-07   2.3004007994054995e-08
   9.6400000000000000e+02   2.5099061234934439e-07   3.2447409474268697e-08
   9.7000000000000000e+02   2.1459433607873279e-07   4.7327461416237346e-08
   9.7600000000000000e+02   1.9691552782807875e-07   1.0469713464143458e-08
   9.8200000000000000e+02   1.8941550306017518e-07   1.3674144167370460e-08
   9.8800000000000000e+02   1.7965117687923637e-07   1.6780626824048261e-08
   9.9400000000000000e+02   1.4787763474854998e-07   1.4385397026864582e-08
   1.0000000000000000e+03   1.2122226783484180e-07   3.2664556443781511e-08
   1.0060000000000000e+03   9.6296670581974553e-08   1.0516036962776326e-08
   1.0120000000000000e+03   8.5559857809780482e-08   1.2416207743041369e-08
   1.0180000000000000e+03   7.2232161640872761e-08   2.1729519363741308e-08
   1.0240000000000000e+03   5.3359999196977981e-08   4.6920927376880102e-09
   1.0300000000000000e+03   5.0098274084753314e-08   3.3335255661257992e-09
   1.0360000000000000e+03   4.7508514289251735e-08   2.7770231704736964e-09
   1.0420000000000000e+03   4.3818438100196033e-08   6.8519218947173283e-09
   1.0480000000000000e+03   3.6741826303643421e-08   8.5823778790533319e-09
   1.0540000000000000e+03   3.0616558344132017e-08   5.3005616091604817e-09
   1.0600000000000000e+03   2.6849246159699192e-08   5.4697827182126714e-09
   1.0660000000000000e+03   1.9702319220549214e-08   4.4678330385439493e-09
   1.0720000000000000e+03   1.7563690279942534e-08   1.6359433230571315e-09
   1.0780000000000000e+03   1.6082167320075058e-08   2.5530205762469641e-09
   1.0840000000000000e+03   1.3610335858338374e-08   2.0127193855170273e-09
   1.0900000000000000e+03   1.2767769508315041e-08   6.7938399929365602e-10
   1.0960000000000000e+03   1.2353313427748702e-08   6.3347649673633376e-10
   1.1020000000000000e+03   1.1875161520791266e-08   8.3524634744751870e-10
   1.1080000000000000e+03   1.0691209528790324e-08   1.2896102072870829e-09
   1.1140000000000000e+03   9.2525449524316628e-09   1.6138309031064703e-09
   1.1200000000000000e+03   8.0685374492794892e-09   1.1603647464724403e-09
   1.1260000000000000e+03   7.3911921028013694e-09   5.6320358839283537e-10
   1.1320000000000000e+03   7.0029897991652490e-09   5.4678099259443019e-10
   1.1380000000000000e+03   6.4995250292909645e-09   1.0195270209902877e-09
   1.1440000000000000e+03   4.9173898286625217e-09   3.4692277959072241e-10
   1.1500000000000000e+03   4.6485158500253476e-09   3.8368223979510066e-10
   1.1560000000000000e+03   3.7771720196033698e-09   8.7032804922009610e-10
   1.1620000000000000e+03   3.1671120170884137e-09   3.8830728810080758e-10
   1.1680000000000000e+03   2.9043116800409052e-09   2.8399476934908699e-10
   1.1740000000000000e+03   2.6603280134374074e-09   3.3427526835870164e-10
   1.1800000000000000e+03   2.1600647381880833e-09   4.9457901910978475e-10
   1.1860000000000000e+03   1.7459868550950830e-09   3.6391558515975763e-10
   1.1920000000000000e+03   1.4990876873177683e-09   2.6895857113346973e-10
   1.1980000000000000e+03   1.2342905031381690e-09   2.5231490526661046e-10
   1.2040000000000000e+03   1.1337819572077024e-09   9.0160222597421117e-11
   1.2100000000000000e+03   1.0604863653895791e-09   1.3638840552347627e-10
   1.2160000000000000e+03   9.5931829147133385e-10   1.5551717074328362e-10
   1.2220000000000000e+03   8.0581236128196565e-10   1.1838466853870100e-10
   1.2280000000000000e+03   7.3860328964059363e-10   6.4053088099018663e-11
   1.2340000000000000e+03   6.6477257032460102e-10   1.1039999390169856e-10
   1.2400000000000000e+03   5.4216714451271741e-10   9.7070041511915300e-11
   1.2460000000000000e+03   4.6710835199803569e-10   5.7362921861339794e-11
   1.2520000000000000e+03   4.2792108745359769e-10   4.6706241665728348e-11
   1.2580000000000000e+03   4.0268283152400386e-10   3.1185128568119771e-11
   1.2640000000000000e+03   3.4903652190720891e-10   4.9076235272766282e-11
   1.2700000000000000e+03   3.0876290413317520e-10   3.3959271736332384e-11
   1.2760000000000000e+03   2.7748509046077174e-10   3.7478419777373581e-11
   1.2820000000000000e+03   2.5670721104376071e-10   1.8543777018670356e-11
   1.2880000000000000e+03   2.3990381903260527e-10   9.2887377443943563e-12
   1.2940000000000000e+03   2.3179635988412883e-10   1.3656557391568326e-11
   1.3000000000000000e+03   2.1755236501164177e-10   1.7582861027768394e-11
   1.3060000000000000e+03   2.0098855912920044e-10   2.2892582337446582e-11
   1.3120000000000000e+03   1.8448276239979577e-10   1.7419704700010625e-11
   1.3180000000000000e+03   1.7617302061623263e-10   1.0457633581592276e-11
   1.3240000000000000e+03   1.7038281896475382e-10   9.1367473419784482e-12
   1.3300000000000000e+03   1.6259421586894973e-10   9.6790555905835973e-12
   1.3360000000000000e+03   1.5497342298331773e-10   1.1243778782723078e-11
   1.3420000000000000e+03   1.4563267258793644e-10   1.0294981491053800e-11
   1.3480000000000000e+03   1.3720097280511823e-10   8.1010201241705655e-12
   1.3540000000000000e+03   1.2718037734060772e-10   1.3918205815363447e-11
   1.3600000000000000e+03   1.1239070785151739e-10   1.1605592623154712e-11
   1.3660000000000000e+03   1.0498701907835084e-10   6.4833344442954609e-12
   1.3720000000000000e+03   1.0029965746838343e-10   7.2418914410995523e-12
   1.3780000000000000e+03   9.2565177745029814e-11   8.0201088544692843e-12
   1.3840000000000000e+03   8.3598572508947200e-11   1.2200702096590318e-11
   1.3900000000000000e+03   7.2483463675609983e-11   9.1669467405470551e-12
   1.3960000000000000e+03   6.3411165207583053e-11   1.0504921490989329e-11
   1.4020000000000000e+03   5.3768101082596331e-11   8.0142136461085701e-12
   1.4080000000000000e+03   4.9111603672713500e-11   4.4925259410428034e-12
   1.4140000000000000e+03   4.5913606250280736e-11   5.5751425619818080e-12
   1.4200000000000000e+03   4.0538350454255578e-11   7.4541758292239930e-12
   1.4260000000000000e+03   3.1704527891918133e-11   1.0392348514089551e-11
   1.4320000000000000e+03   2.8219149239561148e-11   1.8855724335453099e-12
   1.4380000000000000e+03   2.6797952745738485e-11   2.4465469476110472e-12
   1.4440000000000000e+03   2.5305757489491043e-11   2.3822835835095748e-12
   1.4500000000000000e+03   2.1845691922095511e-11   3.0944736362094463e-12
   1.4560000000000000e+03   1.9040602428077591e-11   3.2341948648064364e-12
   1.4620000000000000e+03   1.6292522886374172e-11   3.5902695053247639e-12
   1.4680000000000000e+03   1.3867129666778055e-11   1.6610810756588017e-12
   1.4740000000000000e+03   1.2295553464269915e-11   2.3223246592090494e-12
   1.4800000000000000e+03   9.6470054167241415e-12   3.1408430743957069e-12
   1.4860000000000000e+03   7.4881767453405246e-12   2.0055199093248265e-12
   1.4920000000000000e+03   6.2753136020887723e-12   7.3023183070655673e-13
   1.4980000000000000e+03   5.4435900231908363e-12   6.4355853291067635e-13
   1.5040000000000000e+03   5.0943693707949933e-12   2.9060137514796847e-13
   1.5100000000000000e+03   4.8695492083083991e-12   3.6646385455662400e-13
   1.5160000000000000e+03   3.9361847115060300e-12   9.0920577897204578e-13
   1.5220000000000000e+03   3.1564195701605513e-12   4.5656840555608557e-13
   1.5280000000000000e+03   2.7198243657267085e-12   3.6137811167222272e-13
   1.5340000000000000e+03   2.4120705433006151e-12   5.1921990096614870e-13
   1.5400000000000000e+03   1.7907897387203775e-12   5.5768790840663174e-13
   1.5460000000000000e+03   1.5774048733874224e-12   1.3273818376192172e-13
   1.5520000000000000e+03   1.4943046799942294e-12   1.2753030556671755e-13
   1.5580000000000000e+03   1.3998802117498599e-12   1.5817933018715506e-13
   1.5640000000000000e+03   1.2347900479880991e-12   1.2245605467224079e-13
   1.5700000000000000e+03   1.1580181258352695e-12   5.6086338715387796e-14
   1.5760000000000000e+03   1.1128320487330257e-12   5.4106282065755560e-14
   1.5820000000000000e+03   1.0292322549787514e-12   7.3337896824041975e-14
   1.5880000000000000e+03   9.5184971016237796e-13   8.6212395971203589e-14
   1.5940000000000000e+03   9.0610852154782151e-13   4.5786086348862967e-14
   1.6000000000000000e+03   8.5920159875740865e-13   8.9640777859033077e-14
   1.6060000000000000e+03   7.4801276284119922e-13   1.2316421922714247e-13
   1.6120000000000000e+03   6.6363581296968732e-13   3.5276806239005893e-14
   1.6180000000000000e+03   6.4398486543382205e-13   2.2426021047734256e-14
   1.6240000000000000e+03   6.2638783049351332e-13   3.2112752500583443e-14
   1.6300000000000000e+03   5.7009952314501788e-13   8.9052385376359571e-14
   1.6360000000000000e+03   4.8383519413164322e-13   7.6233155840415415e-14
   1.6420000000000000e+03   4.3764991630723671e-13   2.4904330401666367e-14
   1.6480000000000000e+03   3.8952174818973617e-13   6.5478977834632196e-14
   1.6540000000000000e+03   3.1019631308026874e-13   8.4411563381230228e-14
   1.6600000000000000e+03   2.7317037520901977e-13   2.4159568035479537e-14
   1.6660000000000000e+03   2.5762725286426758e-13   1.7562489996822995e-14
   1.6720000000000000e+03   2.4413804311507192e-13   2.1295055767188333e-14
   1.6780000000000000e+03   2.2060131499301860e-13   1.6073151873432050e-14
   1.6840000000000000e+03   2.0933255129307327e-13   1.1531432728900517e-14
   1.6900000000000000e+03   2.0278223544778484e-13   7.8378144276228058e-15
   1.6960000000000000e+03   1.9456658506555868e-13   1.1668023419392915e-14
   1.7020000000000000e+03   1.8568480086855743e-13   8.5588699129946913e-15
   1.7080000000000000e+03   1.7830181775480014e-13   1.1872183048503222e-14
   1.7140000000000000e+03   1.6420198534206065e-13   2.0136608722042331e-14
   1.7200000000000000e+03   1.4510614931850796e-13   1.6227969963954800e-14
   1.7260000000000000e+03   1.2129186544029835e-13   3.9232456264601252e-14
   1.7320000000000000e+03   9.3314245219744407e-14   2.5606802303720876e-14
   1.7380000000000000e+03   7.0832228971084987e-14   2.1631803741554831e-14
   1.7440000000000000e+03   4.8183679268731794e-14   2.0065156747778229e-14
   1.7500000000000000e+03   3.7470027081099033e-14   4.8357426507588079e-15
   1.7560000000000000e+03   3.4638958368304884e-14   3.7257014955317249e-15
   1.7620000000000000e+03   2.9587443606260422e-14   5.4979845070049699e-15
   1.7680000000000000e+03   2.3814283878209608e-14   3.0656741465834947e-15
   1.7740000000000000e+03   2.1926904736346842e-14   2.3457599904342507e-15
   1.7800000000000000e+03   2.0872192862952943e-14   8.2764462252043882e-16
   1.7860000000000000e+03   2.0428103653102880e-14   1.2245108311636017e-15
   1.7920000000000000e+03   1.7985612998927536e-14   1.0642123778261113e-15
   1.7980000000000000e+03   1.5487611193520934e-14   1.6018925549908372e-15
   1.8040000000000000e+03   1.4599432773820809e-14   8.1549480292005461e-16
   1.8100000000000000e+03   1.4099832412739488e-14   1.1493588376585439e-15
   1.8160000000000000e+03   1.3378187446733136e-14   1.2535476478951914e-15
   1.8220000000000000e+03   1.0880185641326534e-14   1.0545104513396621e-15
   1.8280000000000000e+03   9.9364960703951510e-15   8.4934062667011399e-16
   1.8340000000000000e+03   8.7152507433074788e-15   1.1711080171454920e-15
   1.8400000000000000e+03   8.3821838359199319e-15   6.1246620603892810e-16
   1.8460000000000000e+03   8.1601392309949006e-15   6.8387652489048739e-16
   1.8520000000000000e+03   7.8270723236073536e-15   3.3073183170579473e-16
   1.8580000000000000e+03   7.3829831137572910e-15   3.9863113883291907e-16
   1.8640000000000000e+03   6.3282712403633923e-15   3.9581747733122346e-16
   1.8700000000000000e+03   6.0507154842071031e-15   9.7565110668086556e-16
   1.8760000000000000e+03   4.6629367034256575e-15   7.6428594837602735e-16
   1.8820000000000000e+03   4.8849813083506888e-15   7.3857891858211044e-16
   1.8880000000000000e+03   4.8294701571194310e-15   3.6731234821217689e-16
   1.8940000000000000e+03   4.7739590058881731e-15   3.6637391464956132e-16
   1.9000000000000000e+03   4.2743586448068527e-15   2.0081334058459624e-16
   1.9060000000000000e+03   4.2743586448068527e-15   1.6154807019930510e-16
   1.9120000000000000e+03   4.2743586448068527e-15   8.5500420774741978e-17
   1.9180000000000000e+03   4.4408920985006262e-15   1.3076434118554906e-16
   1.9240000000000000e+03   3.3861802251067274e-15   1.9132048807763704e-16
   1.9300000000000000e+03   4.1078251911130792e-15   1.3354515692495955e-16
   1.9360000000000000e+03   3.8857805861880479e-15   9.2227137630272312e-17
   1.9420000000000000e+03   3.7747582837255322e-15   8.2441536011414735e-17
   1.9480000000000000e+03   3.6637359812630166e-15   2.4393657383736393e-16
   1.9540000000000000e+03   3.5527136788005009e-15   1.7538114068151747e-16
   1.9600000000000000e+03   3.5527136788005009e-15   1.0310467021241920e-16
   1.9660000000000000e+03   3.1086244689504383e-15   1.0182032057277986e-16
   1.9720000000000000e+03   3.8857805861880479e-15   1.0443954941285916e-16
   1.9780000000000000e+03   3.7192471324942744e-15   1.1055484008300256e-16
   1.9840000000000000e+03   2.3869795029440866e-15   9.1592479007499629e-17
   1.9900000000000000e+03   2.3314683517128287e-15   8.6356005640463662e-17
   1.9960000000000000e+03   1.7763568394002505e-15   8.7565103582641007e-17
   2.0020000000000000e+03   2.1094237467877974e-15   2.2977430937847222e-17
   2.0080000000000000e+03   2.1649348980190553e-15   2.4471632111478373e-17
   2.0140000000000000e+03   2.1094237467877974e-15   2.3363891770088680e-17
   2.0200000000000000e+03   2.3314683517128287e-15   2.3527312236507152e-17
   2.0260000000000000e+03   1.9428902930940239e-15   2.2604000957986857e-17
   2.0320000000000000e+03   2.0539125955565396e-15   2.3585865349418087e-17
   2.0380000000000000e+03   2.4980018054066022e-15   3.3802849951756873e-17
   2.0440000000000000e+03   2.2759572004815709e-15   4.0225264876650398e-17
   2.0500000000000000e+03   2.1649348980190553e-15   3.5123218979671587e-17
   2.0560000000000000e+03   1.8318679906315083e-15   3.0964731098593508e-17
   2.0620000000000000e+03   1.6653345369377348e-15   7.4039270497592985e-18
   2.0680000000000000e+03   1.9428902930940239e-15   5.2909906845625736e-18
   2.0740000000000000e+03   2.1094237467877974e-15   7.8501183027593211e-18
   2.0800000000000000e+03   2.1094237467877974e-15   3.6703805836297319e-18
   2.0860000000000000e+03   2.4424906541753444e-15   5.1163464942364535e-18
   2.0920000000000000e+03   2.8310687127941492e-15   7.1388295456863612e-18
   2.0980000000000000e+03   1.2212453270876722e-15   1.7618930170901263e-17
   2.1040000000000000e+03   2.8310687127941492e-15   1.6732788616892415e-17
   2.1100000000000000e+03   2.5535129566378600e-15   1.4029243016437425e-17
   2.1160000000000000e+03   2.8865798640254070e-15   3.4432170615169889e-18
   2.1220000000000000e+03   2.8310687127941492e-15   5.0418044234798317e-18
   2.1280000000000000e+03   2.9976021664879227e-15   3.4095354473178117e-18
   2.1340000000000000e+03   2.7755575615628914e-15   2.4099550900139507e-18
   2.1400000000000000e+03   3.3861802251067274e-15   1.2912993100015659e-18
   2.1460000000000000e+03   3.2196467714129540e-15   1.0973610880282751e-18
   2.1520000000000000e+03   3.4416913763379853e-15   2.3881199499007453e-18
   2.1580000000000000e+03   3.1086244689504383e-15   1.8595228162866738e-18
   2.1640000000000000e+03   3.3861802251067274e-15   2.0365036788058884e-18
   2.1700000000000000e+03   3.4416913763379853e-15   1.5582919768180281e-18
   2.1760000000000000e+03   3.1641356201816961e-15   3.0372833035231082e-18
   2.1820000000000000e+03   3.3861802251067274e-15   3.1315921793174503e-18
   2.1880000000000000e+03   3.1086244689504383e-15   1.9069285403551878e-18
   2.1940000000000000e+03   3.5527136788005009e-15   1.1479845694221538e-18
   2.2000000000000000e+03   2.7755575615628914e-15   1.4877536886052897e-18
   2.2060000000000000e+03   3.6637359812630166e-15   7.4656260322087389e-19
   2.2120000000000000e+03   3.3861802251067274e-15   1.0271288717918287e-18
   2.2180000000000000e+03   3.8857805861880479e-15   1.0312959500950310e-18
   2.2240000000000000e+03   3.3306690738754696e-15   1.3702022449035195e-18
   2.2300000000000000e+03   3.6637359812630166e-15   5.9407174274046477e-19
   2.2360000000000000e+03   3.7747582837255322e-15   4.2002899925595469e-19
   2.2420000000000000e+03   3.5527136788005009e-15   5.3441939317275785e-19
   2.2480000000000000e+03   3.5527136788005009e-15   6.1279666111222659e-19
   2.2540000000000000e+03   3.2196467714129540e-15   3.2962052355459360e-19
   2.2600000000000000e+03   3.5527136788005009e-15   4.6828587943946160e-19
   2.2660000000000000e+03   3.4416913763379853e-15   3.1939790719847834e-19
   2.2720000000000000e+03   3.7192471324942744e-15   2.2250811765693189e-19
   2.2780000000000000e+03   3.8302694349567901e-15   3.8387437453228303e-19
   2.2840000000000000e+03   3.8857805861880479e-15   1.8529014385590125e-19
   2.2900000000000000e+03   3.6637359812630166e-15   3.8078409289047503e-19
   2.2960000000000000e+03   3.3861802251067274e-15   2.9352816772711829e-19
   2.3020000000000000e+03   3.8857805861880479e-15   1.5641048358721935e-19
   2.3080000000000000e+03   3.9968028886505635e-15   1.8282015265025470e-19
   2.3140000000000000e+03   4.0523140398818214e-15   6.7280241291978494e-20
   2.3200000000000000e+03   4.2743586448068527e-15   4.0429914458274820e-20
   2.3260000000000000e+03   4.4408920985006262e-15   8.1838358241892224e-20
   2.3320000000000000e+03   4.9960036108132044e-15   9.7275274152944326e-20
   2.3380000000000000e+03   3.5527136788005009e-15   1.9294496685825621e-19
   2.3440000000000000e+03   3.7192471324942744e-15   3.4364711273568662e-20
   2.3500000000000000e+03   3.9968028886505635e-15   4.3529588017669567e-20
   2.3560000000000000e+03   3.7747582837255322e-15   2.9747466951622809e-20
   2.3620000000000000e+03   4.1078251911130792e-15   3.5991436570671949e-20
   2.3680000000000000e+03   4.1078251911130792e-15   6.2503142825721436e-20
   2.3740000000000000e+03   4.1078251911130792e-15   6.8057794931762993e-20
   2.3800000000000000e+03   4.4408920985006262e-15   5.1473147868334378e-20
   2.3860000000000000e+03   4.2743586448068527e-15   8.0110428174273670e-20
   2.3920000000000000e+03   4.1078251911130792e-15   1.1123137900903422e-19
   2.3980000000000000e+03   4.4408920985006262e-15   4.0807177000053068e-20
   2.4040000000000000e+03   4.1633363423443370e-15   2.5839051595444845e-20
   2.4100000000000000e+03   4.1633363423443370e-15   3.4747391517199567e-20
   2.4160000000000000e+03   4.2743586448068527e-15   2.5488855791351972e-20
   2.4220000000000000e+03   4.4408920985006262e-15   3.8687703261091506e-20
   2.4280000000000000e+03   4.2743586448068527e-15   2.6912954572872226e-20
   2.4340000000000000e+03   4.4408920985006262e-15   4.0198118868965948e-20
   2.4400000000000000e+03   4.7184478546569153e-15   3.8824088095127486e-20
   2.4460000000000000e+03   4.9960036108132044e-15   2.9197927934277908e-20
   2.4520000000000000e+03   4.6074255521943996e-15   2.5523823142212790e-20
   2.4580000000000000e+03   4.9960036108132044e-15   1.1943398113144794e-20
   2.4640000000000000e+03   4.9404924595819466e-15   8.4654541537304852e-21


==> data.res.ex2a.min.txt <==
   4.0000000000000000e+00   1.4770542992452007e-01   8.1903458689937580e-01
   1.0000000000000000e+01   7.1678244328937685e-02   4.6328778524314934e-01
   1.6000000000000000e+01   5.2199966469010060e-02   2.7325000256848903e-01
   2.2000000000000000e+01   3.7818845039448233e-02   1.3169875713027424e-01
   2.8000000000000000e+01   2.9706068741730728e-02   8.7539364780807108e-02
   3.4000000000000000e+01   2.3946381342451348e-02   3.6909057820043840e-02
   4.0000000000000000e+01   2.1351133909022862e-02   2.0972679384284158e-02
   4.6000000000000000e+01   1.9303825988296084e-02   1.1560174855639852e-02
   5.2000000000000000e+01   1.7866425393319934e-02   1.0240798875634420e-02
   5.8000000000000000e+01   1.6509692778934201e-02   1.0674699329781845e-02
   6.4000000000000000e+01   1.5257696007574905e-02   8.6524885600239316e-03
   7.0000000000000000e+01   1.4295047860238691e-02   7.4202566982634827e-03
   7.6000000000000000e+01   1.3227192491257270e-02   5.6082791637650439e-03
   8.2000000000000000e+01   1.2387842262765927e-02   4.8105021933113369e-03
   8.8000000000000000e+01   1.1467884934674131e-02   2.2315905813107212e-03
   9.4000000000000000e+01   1.0901406324663979e-02   2.1437944092681451e-03
   1.0000000000000000e+02   1.0492935666964343e-02   2.0674893204332937e-03
   1.0600000000000000e+02   9.9681149776800222e-03   2.1986528914701314e-03
   1.1200000000000000e+02   9.4959380959969003e-03   1.4503356817317300e-03
   1.1800000000000000e+02   9.0474884133049972e-03   1.5994890367496725e-03
   1.2400000000000000e+02   8.7360625865684268e-03   1.3666675073531701e-03
   1.3000000000000000e+02   8.3767575792848253e-03   1.4702738105036406e-03
   1.3600000000000000e+02   8.0240131811921047e-03   8.1611094950112344e-04
   1.4200000000000000e+02   7.6975391316046662e-03   1.5562350877638433e-03
   1.4800000000000000e+02   7.3184828526911827e-03   9.8491969639032421e-04
   1.5400000000000000e+02   6.9708012914244813e-03   1.4318254427637212e-03
   1.6000000000000000e+02   6.3675592719922699e-03   1.2484761568602788e-03
   1.6600000000000000e+02   6.0217139111560540e-03   1.0097637147534102e-03
   1.7200000000000000e+02   5.5441542863032978e-03   9.9301936231515112e-04
   1.7800000000000000e+02   5.3192712129990095e-03   5.1183177264058804e-04
   1.8400000000000000e+02   5.1517358239679600e-03   7.1372563665013128e-04
   1.9000000000000000e+02   4.9376010830494308e-03   6.0749445635500108e-04
   1.9600000000000000e+02   4.2151872436707550e-03   6.8292808919167506e-04
   2.0200000000000000e+02   3.8061930014627980e-03   4.8273582561185349e-04
   2.0800000000000000e+02   3.4621679716747957e-03   4.7536379485324341e-04
   2.1400000000000000e+02   3.1812854860763630e-03   2.8022889574529287e-04
   2.2000000000000000e+02   2.9817784333640313e-03   2.8562277575364543e-04
   2.2600000000000000e+02   2.7907990972202640e-03   2.1314663486291562e-04
   2.3200000000000000e+02   2.6328610917319920e-03   2.5113484952139547e-04
   2.3800000000000000e+02   2.4549525161889196e-03   1.7201531068674768e-04
   2.4400000000000000e+02   2.3200137188170000e-03   1.4341343825052805e-04
   2.5000000000000000e+02   2.1899868250655867e-03   1.5616602396498260e-04
   2.5600000000000000e+02   1.9976815807738009e-03   1.2703980894249466e-04
   2.6200000000000000e+02   1.8657163471580962e-03   1.0498960249666352e-04
   2.6800000000000000e+02   1.7579364497187749e-03   1.0242743827346351e-04
   2.7400000000000000e+02   1.6607373760852389e-03   6.9921391114710860e-05
   2.8000000000000000e+02   1.5948966357615826e-03   4.8606307187274907e-05
   2.8600000000000000e+02   1.5405893679596662e-03   2.5576655498115572e-05
   2.9200000000000000e+02   1.5256339128153970e-03   1.1054851134813240e-05
   2.9800000000000000e+02   1.5175413208709245e-03   1.0478420037558694e-05
   3.0400000000000000e+02   1.5114564785670187e-03   4.5486939503268459e-06
   3.1000000000000000e+02   1.5037379616388918e-03   2.1783600611136930e-06
   3.1600000000000000e+02   1.5002478686157318e-03   2.2099966071224205e-06
   3.2200000000000000e+02   1.4982069910258694e-03   1.1848836308879268e-06
   3.2800000000000000e+02   1.4969844479260548e-03   8.4834608683214072e-07
   3.3400000000000000e+02   1.4963427450937806e-03   2.9616742982589680e-07
   3.4000000000000000e+02   1.4959818423151002e-03   4.2779033153397537e-07
   3.4600000000000000e+02   1.4956171376837161e-03   1.7420964636920854e-07
   3.5200000000000000e+02   1.4953793431654869e-03   2.3104430339668721e-07
   3.5800000000000000e+02   1.4951051822533173e-03   1.0086734208023094e-07
   3.6400000000000000e+02   1.4948380917930292e-03   3.5001821348351355e-07
   3.7000000000000000e+02   1.4943425471638792e-03   5.2218979421989916e-07
   3.7600000000000000e+02   1.4869917827251562e-03   2.3674830912844437e-05
   3.8200000000000000e+02   1.3410833180382651e-03   1.5473124853342858e-04
   3.8800000000000000e+02   1.1172842918383051e-03   1.7890052519454848e-04
   3.9400000000000000e+02   8.3476472729787253e-04   7.8227443751091816e-05
   4.0000000000000000e+02   7.2255402024890480e-04   8.8625607536178442e-05
   4.0600000000000000e+02   6.3629380793435702e-04   4.5080899693822639e-05
   4.1200000000000000e+02   5.6688361589282373e-04   4.4224711450995924e-05
   4.1800000000000000e+02   5.0471807623423152e-04   3.4589587581448351e-05
   4.2400000000000000e+02   4.3264178588316659e-04   4.3730411278037549e-05
   4.3000000000000000e+02   3.3469740571449044e-04   2.5542683527159647e-05
   4.3600000000000000e+02   2.5425486795856525e-04   3.5252032963616192e-05
   4.4200000000000000e+02   1.7274824126752952e-04   1.2588060053632909e-05
   4.4800000000000000e+02   1.4674591534818504e-04   6.6829604108051679e-06
   4.5400000000000000e+02   1.1948425702811244e-04   4.7398810041148461e-06
   4.6000000000000000e+02   1.0349712874884115e-04   4.1498691068321161e-06
   4.6600000000000000e+02   8.9477222522051699e-05   3.5864841487550769e-06
   4.7200000000000000e+02   7.4929246074614516e-05   2.6125367940210685e-06
   4.7800000000000000e+02   6.6830457536273770e-05   2.6948105553685647e-06
   4.8400000000000000e+02   5.6790139140266071e-05   1.9077902719147610e-06
   4.9000000000000000e+02   4.9228328851023679e-05   1.5058122671776781e-06
   4.9600000000000000e+02   4.2331380131968924e-05   2.1361264911718569e-06
   5.0200000000000000e+02   3.4789236461138886e-05   1.3568926335831457e-06
   5.0800000000000000e+02   3.0707781046301029e-05   9.3697096719227269e-07
   5.1400000000000000e+02   2.6087211211627665e-05   7.6021074672609714e-07
   5.2000000000000000e+02   2.4092837813783816e-05   5.0712607856070397e-07
   5.2600000000000000e+02   2.2890180514682540e-05   3.7206036151640205e-07
   5.3200000000000000e+02   1.8916339009386325e-05   7.5580940280233517e-07
   5.3800000000000000e+02   1.5957066456260996e-05   7.3267826748804644e-07
   5.4400000000000000e+02   1.3748050870950306e-05   3.6320255794444410e-07
   5.5000000000000000e+02   1.2383023818858703e-05   3.6596293749704856e-07
   5.5600000000000000e+02   1.0067257706735180e-05   3.8115114873955905e-07
   5.6200000000000000e+02   8.4676997848767048e-06   3.5148010881881949e-07
   5.6800000000000000e+02   6.9199142228681780e-06   3.2173950599529799e-07
   5.7400000000000000e+02   5.7533358754034963e-06   2.1906431879144649e-07
   5.8000000000000000e+02   4.8427996563070105e-06   2.9929181745125146e-07
   5.8600000000000000e+02   3.3787657499245770e-06   2.5671713406947011e-07
   5.9200000000000000e+02   2.1547588177251061e-06   1.8518938513585733e-07
   5.9800000000000000e+02   1.4940457192937984e-06   1.2690905219620263e-07
   6.0400000000000000e+02   1.0145047900609076e-06   6.5931309998681973e-08
   6.1000000000000000e+02   8.1919533345892800e-07   3.4351160382311291e-08
   6.1600000000000000e+02   5.8642367497911685e-07   4.0516795828285814e-08
   6.2200000000000000e+02   4.2217472916346050e-07   2.1307750864296840e-08
   6.2800000000000000e+02   3.2810690239260584e-07   1.6083089860540821e-08
   6.3400000000000000e+02   2.8969502363358594e-07   7.4724529571881899e-09
   6.4000000000000000e+02   2.6528578989039493e-07   8.3270075266058804e-09
   6.4600000000000000e+02   2.3233363141673090e-07   9.0590243508723585e-09
   6.5200000000000000e+02   1.6749238984225135e-07   7.5679601512554137e-09
   6.5800000000000000e+02   1.3539814358825945e-07   7.9377775087915583e-09
   6.6400000000000000e+02   1.0737429942679795e-07   4.0199091687623007e-09
   6.7000000000000000e+02   9.2261636531923256e-08   4.5946120328517373e-09
   6.7600000000000000e+02   6.6541459467386703e-08   3.2613542093493220e-09
   6.8200000000000000e+02   5.1964875684385944e-08   2.2943527590799447e-09
   6.8800000000000000e+02   4.1731278916648171e-08   1.1598676556108171e-09
   6.9400000000000000e+02   3.7880722231729835e-08   7.6215187105205934e-10
   7.0000000000000000e+02   3.3197029216270463e-08   8.3948320761245298e-10
   7.0600000000000000e+02   2.8928867100539053e-08   1.1781585698783449e-09
   7.1200000000000000e+02   2.2963521530269468e-08   1.1194957289382917e-09
   7.1800000000000000e+02   1.8669095332049350e-08   8.7228940534942666e-10
   7.2400000000000000e+02   1.4563906592431758e-08   4.8944839319951069e-10
   7.3000000000000000e+02   1.2453611656130202e-08   4.1674893788999995e-10
   7.3600000000000000e+02   9.8786757388646604e-09   3.8299653902697040e-10
   7.4200000000000000e+02   7.8652881464746915e-09   4.9868689241028453e-10
   7.4800000000000000e+02   6.8784717296987985e-09   1.6475465007257841e-10
   7.5400000000000000e+02   6.4145947162915634e-09   1.4541871655569821e-10
   7.6000000000000000e+02   6.1025593140005135e-09   8.4552780537481099e-11
   7.6600000000000000e+02   5.8218667937752488e-09   1.1548056809080117e-10
   7.7200000000000000e+02   4.3104147572211801e-09   1.1589915529541788e-10
   7.7800000000000000e+02   3.7025673126425684e-09   9.2705798252277563e-11
   7.8400000000000000e+02   3.0094556209038503e-09   5.1899458545987142e-11
   7.9000000000000000e+02   2.6361515650507455e-09   6.9640826154413272e-11
   7.9600000000000000e+02   2.4000026294665813e-09   3.9057217056728481e-11
   8.0200000000000000e+02   2.1496662312627673e-09   3.7244188350733290e-11
   8.0800000000000000e+02   2.0142359528343631e-09   4.0162202467488353e-11
   8.1400000000000000e+02   1.8141745540718734e-09   4.8722827933479949e-11
   8.2000000000000000e+02   1.5768819962899000e-09   6.0971751637225493e-11
   8.2600000000000000e+02   1.2976341616901046e-09   5.0735797654167323e-11
   8.3200000000000000e+02   1.0346556810099383e-09   6.9175083524766443e-11
   8.3800000000000000e+02   7.6996887869457825e-10   3.2459453359653049e-11
   8.4400000000000000e+02   6.0363367939113982e-10   4.0373915988490774e-11
   8.5000000000000000e+02   4.7452928554885671e-10   2.0821316334464551e-11
   8.5600000000000000e+02   3.6959989636962259e-10   3.0151845973803015e-11
   8.6200000000000000e+02   3.1435288194107264e-10   8.9730137357089562e-12
   8.6800000000000000e+02   2.8519917167919157e-10   9.6628046332228811e-12
   8.7400000000000000e+02   2.2739682858062549e-10   6.9439989713071302e-12
   8.8000000000000000e+02   1.7452294557435133e-10   8.8827360177192462e-12
   8.8600000000000000e+02   1.4663156160197449e-10   6.5570979898505630e-12
   8.9200000000000000e+02   1.1930879320522919e-10   6.3467673519934303e-12
   8.9800000000000000e+02   9.6650598874030436e-11   5.8749169543711596e-12
   9.0400000000000000e+02   7.1512292181691306e-11   2.0474444240824254e-12
   9.1000000000000000e+02   5.7723818997282295e-11   3.3970331862371484e-12
   9.1600000000000000e+02   4.7562019318651838e-11   1.4687390855074042e-12
   9.2200000000000000e+02   4.1524256364118550e-11   1.7747851465056415e-12
   9.2800000000000000e+02   3.4543372719533783e-11   8.3128656930391407e-13
   9.3400000000000000e+02   2.8533446547358843e-11   1.2930915104484721e-12
   9.4000000000000000e+02   2.5002226200845912e-11   6.2888555993838817e-13
   9.4600000000000000e+02   2.1497927244797099e-11   1.1366347562725040e-12
   9.5200000000000000e+02   1.7705804812757908e-11   4.2671842680541435e-13
   9.5800000000000000e+02   1.4371969109597260e-11   8.2406576745947871e-13
   9.6400000000000000e+02   1.1570888778372757e-11   5.8533321483094865e-13
   9.7000000000000000e+02   7.7009018736515222e-12   8.1408137739523060e-13
   9.7600000000000000e+02   6.1812785792647595e-12   2.1333999272108973e-13
   9.8200000000000000e+02   5.4526884309819001e-12   1.9970915742159721e-13
   9.8800000000000000e+02   4.9403164935693522e-12   1.2910030615015492e-13
   9.9400000000000000e+02   4.4965520022699490e-12   1.4083202590248977e-13
   1.0000000000000000e+03   3.7340613457184646e-12   7.6102045445064421e-14
   1.0060000000000000e+03   3.1086469119354088e-12   8.8554908426717746e-14
   1.0120000000000000e+03   2.7864495650078980e-12   7.9935885643021186e-14
   1.0180000000000000e+03   2.4004520159798259e-12   7.4816433298282528e-14
   1.0240000000000000e+03   2.0773924030645374e-12   4.7148186191090609e-14
   1.0300000000000000e+03   1.7542152626337515e-12   5.4163545078148069e-14
   1.0360000000000000e+03   1.4809161926268577e-12   3.9929599559552864e-14
   1.0420000000000000e+03   1.3152769888849503e-12   4.3444676477041481e-14
   1.0480000000000000e+03   1.0862598797886647e-12   3.8440626402320197e-14
   1.0540000000000000e+03   9.1694002651160345e-13   4.5847859690048077e-14
   1.0600000000000000e+03   7.4445842285913999e-13   2.8812137606713811e-14
   1.0660000000000000e+03   5.9128505043581914e-13   3.9748361768197823e-14
   1.0720000000000000e+03   4.5560777373054862e-13   1.8761231891994951e-14
   1.0780000000000000e+03   3.6292887098388071e-13   1.6129536826964744e-14
   1.0840000000000000e+03   3.0422431067378408e-13   1.1476713654275060e-14
   1.0900000000000000e+03   2.6769168479101602e-13   8.5822384873806527e-15
   1.0960000000000000e+03   2.4329496750574719e-13   6.6093488182953728e-15
   1.1020000000000000e+03   2.1561452710067153e-13   7.1905265999015852e-15
   1.1080000000000000e+03   1.5814313834155991e-13   4.6284642027296547e-15
   1.1140000000000000e+03   1.2382597117804872e-13   4.9105784701339648e-15
   1.1200000000000000e+03   1.0289707454147479e-13   3.8911197770842644e-15
   1.1260000000000000e+03   8.1884369076967722e-14   4.6931311892235861e-15
   1.1320000000000000e+03   6.3659255818138138e-14   2.4454048345880937e-15
   1.1380000000000000e+03   5.3177080794331033e-14   2.5745894880844864e-15
   1.1440000000000000e+03   4.3702021168545713e-14   1.2804103335100048e-15
   1.1500000000000000e+03   3.5581455316846533e-14   1.8829192054664475e-15
   1.1560000000000000e+03   2.9374397879367020e-14   1.0199495720477121e-15
   1.1620000000000000e+03   2.4485405022978135e-14   1.2273397982374317e-15
   1.1680000000000000e+03   1.8828580188035016e-14   6.7547394732508714e-16
   1.1740000000000000e+03   1.5267951833375371e-14   5.7563677675287448e-16
   1.1800000000000000e+03   1.3602725716654884e-14   3.4933845390989259e-16
   1.1860000000000000e+03   1.1707106638281228e-14   4.2795255819253178e-16
   1.1920000000000000e+03   9.1918660183321066e-15   5.4882816145518708e-16
   1.1980000000000000e+03   6.9340149941310436e-15   4.9264903258104965e-16
   1.2040000000000000e+03   5.7857364732516459e-15   2.6581876173209797e-16
   1.2100000000000000e+03   4.9409261404509408e-15   1.4901662183206392e-16
   1.2160000000000000e+03   4.1219198193553908e-15   1.5170885155757096e-16
   1.2220000000000000e+03   3.5373180079512068e-15   8.5624009695710974e-17
   1.2280000000000000e+03   3.1634850988782048e-15   9.6428783025458800e-17
   1.2340000000000000e+03   2.8344297395288542e-15   6.0555088379413325e-17
   1.2400000000000000e+03   2.5216374127667862e-15   1.1978867133158117e-16
   1.2460000000000000e+03   2.1059542998358438e-15   6.5608868299049132e-17
   1.2520000000000000e+03   1.6989448042847854e-15   1.0553429314172924e-16
   1.2580000000000000e+03   1.5046557749753831e-15   4.0119513801855729e-17
   1.2640000000000000e+03   1.2624450096421214e-15   3.7538526805077350e-17
   1.2700000000000000e+03   1.0271731382127669e-15   1.9239689850261735e-17
   1.2760000000000000e+03   8.1575371457809354e-16   2.4753233448502562e-17
   1.2820000000000000e+03   6.6602539455784537e-16   4.6355900253250230e-17
   1.2880000000000000e+03   5.9229964682883107e-16   2.9890631575217733e-17
   1.2940000000000000e+03   4.3346402855970467e-16   1.4501576738206799e-17
   1.3000000000000000e+03   3.3577741281876072e-16   9.3900511640225832e-18
   1.3060000000000000e+03   1.8973538018496328e-16   1.0000752454035148e-17
   1.3120000000000000e+03   1.6707555478001623e-16   9.2537078417983453e-18
   1.3180000000000000e+03   1.4474099002681484e-16   5.5645204791583711e-18
   1.3240000000000000e+03   1.7499023063916042e-16   3.5570640261460035e-18
   1.3300000000000000e+03   1.6490715043504522e-16   5.5392604633744133e-18
   1.3360000000000000e+03   1.4235574524734673e-16   3.0667138643778735e-18
   1.3420000000000000e+03   1.4625887306829455e-16   6.3877774995616100e-18
   1.3480000000000000e+03   6.6895274042355624e-17   1.9113034838109979e-18
   1.3540000000000000e+03   4.7162794503119443e-17   1.8383631999717310e-18
   1.3600000000000000e+03   7.0147880559812137e-17   8.8102275108397581e-19
   1.3660000000000000e+03   6.7328954911349825e-17   1.2334690097065702e-18
   1.3720000000000000e+03   6.1257422745431001e-17   8.7349476268660367e-19
   1.3780000000000000e+03   7.2749965773777348e-17   6.9864056125830166e-19
   1.3840000000000000e+03   7.2533125339280247e-17   6.3392242760053258e-19
   1.3900000000000000e+03   6.8521577301083880e-17   4.6298831666478526e-19
   1.3960000000000000e+03   6.1907944048922303e-17   4.5148531513884143e-19
   1.4020000000000000e+03   7.0147880559812137e-17   2.5171795113340986e-19
   1.4080000000000000e+03   6.7979476214841128e-17   4.8980293792048799e-19
   1.4140000000000000e+03   7.1232082732297641e-17   2.0712902852001363e-19
   1.4200000000000000e+03   6.1149002528182450e-17   4.1539718388001750e-19
   1.4260000000000000e+03   7.6978354246470815e-17   5.7444172698090189e-19
   1.4320000000000000e+03   1.6523241108679088e-16   1.5778838186942094e-19
   1.4380000000000000e+03   1.6805133673525319e-16   1.1513987446533308e-19
   1.4440000000000000e+03   1.5601669262066409e-16   6.8154503419405265e-20
   1.4500000000000000e+03   1.6447346956605102e-16   9.0190549676348595e-20
   1.4560000000000000e+03   1.6057034174510321e-16   5.8502453256751650e-20
   1.4620000000000000e+03   1.6295558652457132e-16   7.8545045890805605e-20
   1.4680000000000000e+03   1.5666721392415539e-16   4.1251855799923248e-20
   1.4740000000000000e+03   1.6696713456276768e-16   5.9733868974183008e-20
   1.4800000000000000e+03   1.5341460740669888e-16   4.3915627975392359e-20
   1.4860000000000000e+03   1.6165454391758871e-16   3.4194491303950770e-20
   1.4920000000000000e+03   1.6761765586625899e-16   2.7621962014692177e-20
   1.4980000000000000e+03   1.5742615544489524e-16   2.3512526420051483e-20
   1.5040000000000000e+03   1.6729239521451333e-16   2.4474815100981737e-20
   1.5100000000000000e+03   1.5926929913812060e-16   3.5519330342149258e-20
   1.5160000000000000e+03   1.6956921977673289e-16   1.5424495858081626e-20
   1.5220000000000000e+03   1.6187138435208581e-16   1.2411078055065908e-20
   1.5280000000000000e+03   1.5991982044161190e-16   5.9676874509545358e-21

